An integer programming approach for quick-commerce assortment planning

In this paper, we explore the challenge of assortment planning in the context of quick-commerce, a rapidly-growing business model that aims to deliver time-sensitive products. In order to achieve quick delivery to satisfy the immediate demands of online customers in close proximity, personalized online assortments need to be included in brick-and-mortar store offerings. With the presence of this physical linkage requirement and distinct multinomial logit choice models for online consumer segments, the firm seeks to maximize overall revenue by selecting an optimal assortment of products for local stores and by tailoring a personalized assortment for each online consumer segment. We employ an integer programming approach to solve this NP-hard problem to global optimality. In particular, we derive convex hull results to represent the consumer choice of each online segment under a general class of operational constraints, and to characterize the relation between assortment decisions and choice probabilities of products. Our convex hull results, coupled with a modified choice probability ordered separation algorithm, yield formulations that provide a significant computational advantage over existing methods. Finally, we illustrate how our convex hull results can be used to address other assortment optimization problems.

==> Numerical/perf_plotdata.txt <==
Xticks	CH	Conic	MILP	CH-Chain	Conic-Chain	MILP-Chain
0.0 0.0 0.0 0.0 0.0 0.0 0.0
1.0 0.0 0.0 0.0 0.0 0.0 0.0
2.0 0.0 0.0 0.0 0.0 0.0 0.0
3.0 0.0 0.0 0.0 0.0 0.0 0.0
4.0 0.0 0.0 0.003 0.0 0.0 0.0
5.0 0.0 0.0 0.003 0.0 0.0 0.0
6.0 0.0 0.006 0.006 0.0 0.0 0.0
7.0 0.031 0.006 0.006 0.003 0.0 0.0
8.0 0.068 0.012 0.009 0.025 0.0 0.0
9.0 0.108 0.012 0.015 0.046 0.0 0.0
10.0 0.13 0.012 0.015 0.074 0.0 0.0
11.0 0.164 0.012 0.015 0.099 0.0 0.0
12.0 0.185 0.012 0.019 0.123 0.0 0.0
13.0 0.191 0.012 0.022 0.142 0.0 0.0
14.0 0.204 0.012 0.022 0.151 0.0 0.0
15.0 0.216 0.012 0.022 0.167 0.0 0.0
16.0 0.225 0.012 0.022 0.176 0.0 0.0
17.0 0.241 0.012 0.025 0.191 0.0 0.0
18.0 0.247 0.012 0.028 0.204 0.0 0.0
19.0 0.262 0.012 0.037 0.207 0.0 0.0
20.0 0.272 0.012 0.037 0.216 0.0 0.0
21.0 0.284 0.012 0.04 0.216 0.0 0.0
22.0 0.296 0.012 0.046 0.235 0.0 0.0
23.0 0.315 0.012 0.052 0.247 0.0 0.0
24.0 0.346 0.012 0.059 0.256 0.0 0.0
25.0 0.367 0.012 0.062 0.272 0.0 0.0
26.0 0.383 0.012 0.065 0.284 0.0 0.0
27.0 0.383 0.012 0.065 0.299 0.0 0.0
28.0 0.383 0.012 0.065 0.306 0.0 0.0
29.0 0.401 0.012 0.065 0.315 0.0 0.0
30.0 0.426 0.015 0.065 0.315 0.0 0.0
31.0 0.432 0.015 0.065 0.333 0.0 0.0
32.0 0.444 0.015 0.074 0.349 0.0 0.0
33.0 0.457 0.015 0.077 0.364 0.003 0.0
34.0 0.463 0.015 0.083 0.373 0.003 0.0
35.0 0.463 0.015 0.086 0.386 0.003 0.0
36.0 0.475 0.015 0.09 0.389 0.003 0.0
37.0 0.475 0.022 0.09 0.389 0.003 0.0
38.0 0.497 0.022 0.09 0.392 0.003 0.0
39.0 0.512 0.025 0.093 0.407 0.003 0.0
40.0 0.537 0.028 0.096 0.41 0.003 0.0
41.0 0.546 0.028 0.096 0.417 0.003 0.0
42.0 0.559 0.031 0.096 0.423 0.003 0.0
43.0 0.562 0.031 0.096 0.426 0.003 0.0
44.0 0.571 0.031 0.096 0.432 0.003 0.0
45.0 0.58 0.034 0.099 0.438 0.003 0.0
46.0 0.58 0.034 0.102 0.448 0.006 0.0
47.0 0.583 0.034 0.102 0.451 0.006 0.0
48.0 0.586 0.034 0.102 0.457 0.006 0.0
49.0 0.602 0.034 0.102 0.466 0.006 0.0
50.0 0.605 0.034 0.102 0.466 0.009 0.0
51.0 0.608 0.034 0.108 0.469 0.009 0.0
52.0 0.608 0.04 0.111 0.472 0.009 0.0
53.0 0.617 0.04 0.111 0.478 0.009 0.0
54.0 0.617 0.043 0.111 0.488 0.009 0.0
55.0 0.617 0.049 0.111 0.494 0.009 0.0
56.0 0.623 0.052 0.111 0.497 0.009 0.0
57.0 0.627 0.059 0.111 0.497 0.009 0.0
58.0 0.627 0.062 0.111 0.503 0.009 0.0
59.0 0.633 0.062 0.111 0.506 0.009 0.0
60.0 0.642 0.065 0.12 0.512 0.009 0.0
61.0 0.642 0.065 0.12 0.519 0.009 0.0
62.0 0.642 0.071 0.123 0.525 0.009 0.0
63.0 0.645 0.071 0.123 0.525 0.012 0.0
64.0 0.648 0.077 0.123 0.531 0.012 0.0
65.0 0.648 0.08 0.127 0.534 0.012 0.0
66.0 0.648 0.08 0.127 0.534 0.012 0.0
67.0 0.654 0.08 0.127 0.543 0.012 0.0
68.0 0.657 0.083 0.133 0.546 0.012 0.0
69.0 0.664 0.086 0.136 0.546 0.012 0.0
70.0 0.67 0.09 0.136 0.549 0.012 0.0
71.0 0.679 0.093 0.139 0.549 0.012 0.0
72.0 0.679 0.093 0.139 0.556 0.012 0.0
73.0 0.685 0.099 0.142 0.562 0.012 0.003
74.0 0.685 0.102 0.142 0.565 0.012 0.003
75.0 0.685 0.111 0.142 0.571 0.012 0.003
76.0 0.691 0.111 0.145 0.583 0.012 0.003
77.0 0.694 0.111 0.148 0.586 0.012 0.003
78.0 0.698 0.114 0.148 0.593 0.015 0.003
79.0 0.704 0.114 0.151 0.602 0.015 0.003
80.0 0.71 0.123 0.154 0.605 0.015 0.003
81.0 0.716 0.127 0.157 0.608 0.015 0.003
82.0 0.722 0.127 0.157 0.608 0.019 0.003
83.0 0.728 0.13 0.157 0.614 0.019 0.003
84.0 0.731 0.133 0.16 0.617 0.019 0.003
85.0 0.735 0.136 0.16 0.617 0.019 0.003
86.0 0.735 0.145 0.164 0.617 0.019 0.003
87.0 0.741 0.145 0.164 0.623 0.019 0.003
88.0 0.741 0.145 0.164 0.633 0.019 0.003
89.0 0.744 0.148 0.164 0.636 0.019 0.003
90.0 0.744 0.148 0.164 0.639 0.022 0.003
91.0 0.744 0.148 0.167 0.645 0.022 0.003
92.0 0.747 0.148 0.167 0.645 0.028 0.003
93.0 0.747 0.154 0.167 0.651 0.028 0.003
94.0 0.75 0.157 0.167 0.654 0.028 0.003
95.0 0.75 0.16 0.167 0.657 0.028 0.003
96.0 0.753 0.167 0.167 0.657 0.028 0.003
97.0 0.753 0.17 0.167 0.67 0.028 0.003
98.0 0.756 0.176 0.167 0.673 0.028 0.003
99.0 0.762 0.179 0.173 0.673 0.028 0.003
100.0 0.762 0.182 0.173 0.676 0.028 0.003
101.0 0.762 0.185 0.173 0.682 0.028 0.003
102.0 0.762 0.191 0.173 0.685 0.031 0.003
103.0 0.762 0.198 0.173 0.688 0.031 0.003
104.0 0.762 0.198 0.179 0.688 0.031 0.003
105.0 0.762 0.198 0.179 0.691 0.031 0.003
106.0 0.765 0.198 0.182 0.691 0.031 0.003
107.0 0.765 0.204 0.182 0.694 0.031 0.003
108.0 0.769 0.204 0.182 0.694 0.031 0.003
109.0 0.769 0.204 0.188 0.701 0.031 0.003
110.0 0.769 0.204 0.188 0.707 0.031 0.003
111.0 0.769 0.207 0.194 0.707 0.031 0.003
112.0 0.772 0.207 0.194 0.71 0.031 0.003
113.0 0.772 0.21 0.194 0.716 0.031 0.003
114.0 0.772 0.213 0.198 0.722 0.031 0.003
115.0 0.772 0.216 0.198 0.722 0.031 0.003
116.0 0.772 0.219 0.198 0.722 0.031 0.003
117.0 0.772 0.219 0.198 0.722 0.031 0.003
118.0 0.778 0.219 0.204 0.725 0.031 0.003
119.0 0.778 0.219 0.204 0.725 0.031 0.003
120.0 0.778 0.219 0.204 0.728 0.031 0.003
121.0 0.778 0.228 0.204 0.731 0.031 0.003
122.0 0.781 0.228 0.207 0.731 0.031 0.003
123.0 0.781 0.228 0.207 0.731 0.031 0.003
124.0 0.781 0.228 0.21 0.731 0.031 0.003
125.0 0.781 0.228 0.213 0.731 0.031 0.003
126.0 0.781 0.228 0.213 0.731 0.031 0.003
127.0 0.781 0.231 0.213 0.731 0.031 0.003
128.0 0.781 0.235 0.213 0.735 0.031 0.003
129.0 0.784 0.235 0.213 0.738 0.031 0.003
130.0 0.784 0.238 0.216 0.738 0.031 0.003
131.0 0.784 0.238 0.216 0.738 0.031 0.003
132.0 0.784 0.238 0.216 0.738 0.031 0.003
133.0 0.784 0.238 0.219 0.744 0.031 0.003
134.0 0.784 0.238 0.222 0.747 0.031 0.003
135.0 0.784 0.238 0.222 0.75 0.034 0.003
136.0 0.784 0.241 0.222 0.75 0.034 0.003
137.0 0.784 0.241 0.222 0.75 0.034 0.003
138.0 0.784 0.247 0.222 0.753 0.034 0.003
139.0 0.784 0.247 0.222 0.756 0.034 0.003
140.0 0.784 0.247 0.222 0.756 0.034 0.003
141.0 0.784 0.25 0.225 0.759 0.034 0.003
142.0 0.784 0.253 0.235 0.759 0.034 0.003
143.0 0.787 0.256 0.235 0.769 0.034 0.003
144.0 0.787 0.259 0.241 0.778 0.034 0.003
145.0 0.787 0.262 0.241 0.778 0.034 0.003
146.0 0.793 0.262 0.241 0.778 0.034 0.003
147.0 0.793 0.262 0.244 0.778 0.034 0.003
148.0 0.793 0.262 0.247 0.778 0.034 0.003
149.0 0.793 0.262 0.25 0.778 0.04 0.003
150.0 0.793 0.262 0.25 0.778 0.043 0.003
151.0 0.796 0.262 0.25 0.778 0.043 0.003
152.0 0.796 0.262 0.25 0.778 0.043 0.003
153.0 0.796 0.262 0.256 0.778 0.043 0.003
154.0 0.799 0.262 0.256 0.781 0.043 0.003
155.0 0.806 0.265 0.256 0.784 0.043 0.003
156.0 0.806 0.269 0.256 0.784 0.043 0.003
157.0 0.809 0.269 0.259 0.79 0.043 0.003
158.0 0.809 0.269 0.259 0.79 0.046 0.003
159.0 0.812 0.269 0.259 0.79 0.046 0.003
160.0 0.812 0.269 0.262 0.79 0.049 0.003
161.0 0.812 0.269 0.265 0.79 0.049 0.003
162.0 0.812 0.269 0.265 0.793 0.049 0.003
163.0 0.812 0.269 0.265 0.793 0.049 0.003
164.0 0.812 0.269 0.265 0.793 0.049 0.003
165.0 0.815 0.269 0.265 0.793 0.049 0.003
166.0 0.815 0.269 0.269 0.796 0.049 0.003
167.0 0.818 0.269 0.272 0.796 0.049 0.003
168.0 0.818 0.269 0.275 0.796 0.049 0.003
169.0 0.821 0.269 0.278 0.796 0.049 0.003
170.0 0.821 0.272 0.278 0.799 0.052 0.003
171.0 0.824 0.272 0.281 0.799 0.052 0.003
172.0 0.824 0.272 0.281 0.799 0.052 0.003
173.0 0.827 0.272 0.281 0.802 0.052 0.003
174.0 0.833 0.272 0.287 0.809 0.052 0.003
175.0 0.836 0.272 0.287 0.809 0.056 0.003
176.0 0.84 0.272 0.29 0.809 0.056 0.003
177.0 0.84 0.272 0.29 0.812 0.056 0.003
178.0 0.84 0.275 0.299 0.812 0.056 0.003
179.0 0.84 0.275 0.299 0.812 0.056 0.003
180.0 0.84 0.275 0.299 0.815 0.056 0.003
181.0 0.84 0.275 0.302 0.815 0.056 0.003
182.0 0.84 0.275 0.306 0.815 0.056 0.003
183.0 0.84 0.275 0.306 0.815 0.056 0.003
184.0 0.84 0.275 0.306 0.818 0.056 0.003
185.0 0.849 0.275 0.306 0.821 0.059 0.003
186.0 0.849 0.275 0.306 0.821 0.059 0.003
187.0 0.849 0.275 0.309 0.824 0.059 0.003
188.0 0.852 0.275 0.312 0.824 0.059 0.003
189.0 0.852 0.275 0.318 0.824 0.062 0.003
190.0 0.852 0.275 0.321 0.827 0.062 0.003
191.0 0.852 0.275 0.321 0.827 0.062 0.003
192.0 0.852 0.281 0.321 0.827 0.062 0.003
193.0 0.855 0.281 0.321 0.827 0.062 0.003
194.0 0.855 0.281 0.324 0.827 0.062 0.003
195.0 0.858 0.281 0.33 0.836 0.062 0.003
196.0 0.858 0.284 0.33 0.84 0.062 0.003
197.0 0.858 0.287 0.333 0.843 0.062 0.003
198.0 0.858 0.287 0.333 0.843 0.062 0.003
199.0 0.861 0.287 0.333 0.846 0.062 0.003
200.0 0.861 0.287 0.333 0.846 0.062 0.003
201.0 0.864 0.293 0.333 0.846 0.062 0.003
202.0 0.864 0.293 0.333 0.846 0.062 0.003
203.0 0.864 0.296 0.333 0.849 0.062 0.003
204.0 0.864 0.296 0.333 0.849 0.062 0.003
205.0 0.864 0.299 0.333 0.852 0.062 0.003
206.0 0.864 0.299 0.333 0.852 0.062 0.003
207.0 0.867 0.299 0.333 0.852 0.062 0.003
208.0 0.867 0.302 0.343 0.855 0.062 0.003
209.0 0.867 0.302 0.343 0.855 0.062 0.003
210.0 0.87 0.302 0.343 0.855 0.062 0.003
211.0 0.87 0.302 0.346 0.855 0.062 0.003
212.0 0.873 0.306 0.349 0.855 0.062 0.003
213.0 0.873 0.306 0.349 0.858 0.062 0.003
214.0 0.873 0.306 0.352 0.858 0.062 0.003
215.0 0.873 0.306 0.355 0.858 0.062 0.003
216.0 0.877 0.306 0.355 0.858 0.062 0.003
217.0 0.877 0.312 0.355 0.858 0.062 0.003
218.0 0.88 0.312 0.358 0.858 0.062 0.003
219.0 0.88 0.312 0.364 0.858 0.062 0.003
220.0 0.88 0.315 0.364 0.858 0.062 0.003
221.0 0.88 0.315 0.367 0.858 0.062 0.003
222.0 0.88 0.315 0.367 0.858 0.062 0.003
223.0 0.883 0.315 0.37 0.858 0.062 0.003
224.0 0.883 0.315 0.37 0.858 0.062 0.003
225.0 0.883 0.315 0.373 0.861 0.062 0.003
226.0 0.883 0.315 0.373 0.861 0.062 0.003
227.0 0.886 0.315 0.377 0.864 0.062 0.003
228.0 0.886 0.318 0.377 0.864 0.062 0.003
229.0 0.886 0.318 0.38 0.864 0.062 0.003
230.0 0.886 0.318 0.38 0.867 0.062 0.003
231.0 0.886 0.318 0.38 0.867 0.062 0.003
232.0 0.889 0.318 0.38 0.867 0.062 0.003
233.0 0.889 0.318 0.38 0.867 0.062 0.003
234.0 0.889 0.318 0.38 0.867 0.062 0.003
235.0 0.889 0.318 0.38 0.867 0.062 0.003
236.0 0.892 0.318 0.383 0.867 0.062 0.003
237.0 0.892 0.321 0.389 0.867 0.065 0.003
238.0 0.892 0.321 0.392 0.867 0.065 0.003
239.0 0.892 0.321 0.392 0.867 0.068 0.003
240.0 0.892 0.321 0.392 0.867 0.068 0.003
241.0 0.892 0.324 0.392 0.867 0.068 0.003
242.0 0.892 0.327 0.395 0.867 0.071 0.003
243.0 0.892 0.327 0.395 0.867 0.071 0.003
244.0 0.892 0.33 0.395 0.867 0.071 0.003
245.0 0.892 0.33 0.398 0.867 0.071 0.003
246.0 0.892 0.333 0.404 0.867 0.071 0.003
247.0 0.892 0.333 0.404 0.867 0.071 0.003
248.0 0.892 0.336 0.404 0.867 0.071 0.003
249.0 0.892 0.336 0.404 0.867 0.071 0.003
250.0 0.892 0.336 0.404 0.867 0.071 0.006
251.0 0.892 0.34 0.404 0.867 0.071 0.006
252.0 0.892 0.343 0.404 0.867 0.071 0.006
253.0 0.892 0.343 0.407 0.867 0.071 0.006
254.0 0.892 0.343 0.407 0.87 0.071 0.006
255.0 0.892 0.343 0.41 0.87 0.071 0.006
256.0 0.892 0.343 0.414 0.87 0.071 0.006
257.0 0.892 0.343 0.414 0.873 0.077 0.006
258.0 0.892 0.343 0.42 0.873 0.08 0.006
259.0 0.892 0.343 0.423 0.873 0.08 0.006
260.0 0.892 0.343 0.423 0.873 0.08 0.006
261.0 0.892 0.343 0.423 0.873 0.08 0.006
262.0 0.892 0.343 0.423 0.873 0.08 0.006
263.0 0.892 0.343 0.423 0.873 0.08 0.006
264.0 0.892 0.343 0.423 0.877 0.08 0.006
265.0 0.895 0.343 0.423 0.877 0.08 0.006
266.0 0.895 0.349 0.423 0.877 0.08 0.006
267.0 0.895 0.349 0.423 0.877 0.08 0.006
268.0 0.895 0.349 0.423 0.877 0.08 0.006
269.0 0.898 0.349 0.426 0.877 0.08 0.006
270.0 0.898 0.349 0.429 0.877 0.08 0.006
271.0 0.901 0.349 0.432 0.88 0.08 0.006
272.0 0.901 0.349 0.432 0.88 0.08 0.006
273.0 0.901 0.349 0.432 0.88 0.08 0.006
274.0 0.901 0.352 0.432 0.88 0.08 0.006
275.0 0.901 0.352 0.432 0.88 0.08 0.006
276.0 0.901 0.358 0.432 0.88 0.08 0.006
277.0 0.901 0.358 0.438 0.88 0.08 0.006
278.0 0.901 0.361 0.438 0.88 0.08 0.006
279.0 0.901 0.361 0.438 0.88 0.08 0.006
280.0 0.901 0.361 0.438 0.883 0.08 0.006
281.0 0.901 0.364 0.438 0.883 0.08 0.006
282.0 0.901 0.364 0.438 0.883 0.08 0.006
283.0 0.904 0.367 0.441 0.883 0.08 0.006
284.0 0.907 0.367 0.441 0.886 0.08 0.006
285.0 0.907 0.367 0.441 0.889 0.08 0.006
286.0 0.91 0.367 0.444 0.889 0.08 0.006
287.0 0.91 0.367 0.444 0.889 0.08 0.006
288.0 0.914 0.367 0.444 0.889 0.08 0.006
289.0 0.914 0.367 0.444 0.889 0.08 0.006
290.0 0.914 0.367 0.444 0.889 0.08 0.006
291.0 0.914 0.367 0.444 0.889 0.083 0.006
292.0 0.914 0.37 0.444 0.889 0.083 0.006
293.0 0.914 0.37 0.444 0.889 0.083 0.006
294.0 0.914 0.37 0.444 0.889 0.083 0.006
295.0 0.914 0.37 0.448 0.889 0.083 0.006
296.0 0.914 0.37 0.448 0.889 0.083 0.006
297.0 0.917 0.377 0.448 0.889 0.083 0.006
298.0 0.917 0.38 0.448 0.889 0.083 0.006
299.0 0.917 0.38 0.448 0.889 0.083 0.006
300.0 0.917 0.383 0.448 0.889 0.083 0.006
301.0 0.917 0.386 0.448 0.892 0.083 0.006
302.0 0.917 0.386 0.448 0.895 0.083 0.006
303.0 0.917 0.386 0.451 0.895 0.083 0.006
304.0 0.917 0.386 0.451 0.895 0.083 0.006
305.0 0.917 0.386 0.451 0.898 0.083 0.006
306.0 0.917 0.389 0.451 0.898 0.083 0.006
307.0 0.917 0.389 0.451 0.898 0.086 0.006
308.0 0.917 0.389 0.451 0.901 0.086 0.006
309.0 0.917 0.389 0.451 0.901 0.086 0.006
310.0 0.917 0.389 0.451 0.901 0.09 0.006
311.0 0.917 0.392 0.451 0.901 0.09 0.006
312.0 0.917 0.392 0.451 0.901 0.093 0.006
313.0 0.917 0.392 0.451 0.901 0.093 0.006
314.0 0.917 0.392 0.451 0.901 0.093 0.006
315.0 0.917 0.395 0.451 0.901 0.093 0.006
316.0 0.917 0.395 0.451 0.901 0.093 0.006
317.0 0.917 0.395 0.451 0.901 0.093 0.006
318.0 0.917 0.398 0.451 0.904 0.093 0.006
319.0 0.917 0.401 0.451 0.907 0.093 0.006
320.0 0.917 0.401 0.451 0.907 0.093 0.006
321.0 0.917 0.401 0.451 0.91 0.093 0.006
322.0 0.917 0.401 0.451 0.91 0.093 0.006
323.0 0.917 0.401 0.451 0.91 0.093 0.006
324.0 0.917 0.404 0.451 0.91 0.093 0.006
325.0 0.917 0.404 0.451 0.91 0.093 0.006
326.0 0.92 0.404 0.451 0.91 0.093 0.006
327.0 0.92 0.404 0.454 0.91 0.093 0.006
328.0 0.92 0.41 0.454 0.91 0.096 0.006
329.0 0.92 0.41 0.454 0.91 0.096 0.006
330.0 0.92 0.41 0.454 0.91 0.096 0.006
331.0 0.92 0.41 0.454 0.91 0.099 0.006
332.0 0.923 0.41 0.457 0.91 0.102 0.006
333.0 0.923 0.41 0.457 0.91 0.105 0.006
334.0 0.923 0.41 0.457 0.91 0.105 0.006
335.0 0.923 0.41 0.457 0.91 0.105 0.006
336.0 0.923 0.417 0.457 0.91 0.105 0.009
337.0 0.923 0.417 0.457 0.91 0.105 0.009
338.0 0.923 0.417 0.457 0.91 0.105 0.009
339.0 0.923 0.42 0.457 0.91 0.108 0.009
340.0 0.923 0.42 0.46 0.91 0.108 0.009
341.0 0.923 0.42 0.46 0.91 0.108 0.009
342.0 0.923 0.42 0.46 0.91 0.108 0.009
343.0 0.926 0.423 0.46 0.91 0.108 0.009
344.0 0.926 0.423 0.46 0.91 0.108 0.009
345.0 0.929 0.423 0.46 0.914 0.108 0.009
346.0 0.929 0.423 0.46 0.914 0.108 0.009
347.0 0.929 0.426 0.46 0.914 0.108 0.009
348.0 0.929 0.426 0.46 0.914 0.108 0.009
349.0 0.929 0.426 0.46 0.914 0.108 0.009
350.0 0.929 0.426 0.46 0.914 0.108 0.009
351.0 0.929 0.426 0.46 0.914 0.108 0.009
352.0 0.929 0.426 0.463 0.914 0.111 0.009
353.0 0.929 0.426 0.463 0.914 0.111 0.009
354.0 0.929 0.426 0.463 0.914 0.111 0.009
355.0 0.929 0.429 0.463 0.914 0.111 0.009
356.0 0.929 0.438 0.463 0.914 0.111 0.009
357.0 0.929 0.438 0.463 0.914 0.111 0.009
358.0 0.929 0.438 0.463 0.914 0.111 0.009
359.0 0.929 0.438 0.463 0.914 0.111 0.009
360.0 0.929 0.438 0.463 0.914 0.111 0.009
361.0 0.929 0.438 0.463 0.914 0.111 0.009
362.0 0.929 0.438 0.463 0.914 0.111 0.009
363.0 0.929 0.438 0.463 0.914 0.111 0.009
364.0 0.929 0.438 0.463 0.914 0.111 0.009
365.0 0.929 0.438 0.469 0.914 0.111 0.009
366.0 0.929 0.441 0.469 0.914 0.114 0.009
367.0 0.929 0.441 0.469 0.914 0.114 0.009
368.0 0.929 0.441 0.472 0.917 0.114 0.009
369.0 0.929 0.441 0.472 0.917 0.114 0.009
370.0 0.929 0.441 0.475 0.917 0.114 0.009
371.0 0.929 0.444 0.475 0.917 0.114 0.009
372.0 0.929 0.444 0.475 0.917 0.114 0.009
373.0 0.929 0.444 0.475 0.917 0.114 0.009
374.0 0.929 0.444 0.475 0.92 0.117 0.009
375.0 0.929 0.444 0.475 0.92 0.117 0.009
376.0 0.929 0.444 0.475 0.92 0.117 0.009
377.0 0.929 0.444 0.478 0.92 0.117 0.009
378.0 0.932 0.448 0.481 0.923 0.117 0.009
379.0 0.935 0.451 0.481 0.923 0.117 0.009
380.0 0.938 0.46 0.481 0.923 0.117 0.009
381.0 0.938 0.463 0.481 0.923 0.117 0.009
382.0 0.938 0.463 0.481 0.923 0.117 0.009
383.0 0.938 0.469 0.481 0.923 0.117 0.009
384.0 0.938 0.472 0.481 0.923 0.117 0.009
385.0 0.938 0.475 0.481 0.923 0.117 0.009
386.0 0.938 0.481 0.481 0.923 0.117 0.009
387.0 0.938 0.481 0.481 0.923 0.117 0.009
388.0 0.938 0.481 0.485 0.923 0.117 0.009
389.0 0.938 0.481 0.485 0.923 0.117 0.009
390.0 0.938 0.481 0.485 0.923 0.123 0.009
391.0 0.938 0.485 0.485 0.923 0.123 0.009
392.0 0.938 0.485 0.485 0.923 0.127 0.009
393.0 0.938 0.485 0.485 0.923 0.127 0.009
394.0 0.938 0.485 0.485 0.923 0.127 0.009
395.0 0.938 0.485 0.485 0.923 0.127 0.009
396.0 0.941 0.485 0.485 0.923 0.127 0.009
397.0 0.941 0.485 0.485 0.923 0.127 0.009
398.0 0.941 0.485 0.485 0.923 0.127 0.009
399.0 0.941 0.485 0.485 0.923 0.127 0.009
400.0 0.941 0.485 0.485 0.923 0.127 0.009
401.0 0.941 0.485 0.488 0.923 0.127 0.009
402.0 0.941 0.485 0.488 0.926 0.13 0.009
403.0 0.941 0.488 0.488 0.926 0.13 0.009
404.0 0.941 0.488 0.491 0.926 0.13 0.009
405.0 0.941 0.491 0.491 0.926 0.13 0.009
406.0 0.941 0.494 0.491 0.926 0.13 0.009
407.0 0.941 0.497 0.491 0.926 0.13 0.009
408.0 0.941 0.497 0.491 0.926 0.136 0.009
409.0 0.941 0.497 0.494 0.926 0.136 0.009
410.0 0.941 0.5 0.494 0.926 0.136 0.009
411.0 0.941 0.5 0.494 0.926 0.136 0.009
412.0 0.941 0.5 0.494 0.926 0.136 0.009
413.0 0.941 0.5 0.494 0.926 0.136 0.009
414.0 0.941 0.503 0.494 0.926 0.136 0.009
415.0 0.941 0.503 0.497 0.926 0.136 0.009
416.0 0.941 0.506 0.497 0.929 0.139 0.009
417.0 0.941 0.506 0.497 0.929 0.139 0.009
418.0 0.941 0.506 0.497 0.929 0.142 0.009
419.0 0.941 0.512 0.497 0.929 0.142 0.009
420.0 0.941 0.512 0.5 0.929 0.142 0.009
421.0 0.941 0.512 0.5 0.929 0.142 0.009
422.0 0.941 0.512 0.5 0.929 0.142 0.009
423.0 0.941 0.512 0.5 0.929 0.142 0.009
424.0 0.941 0.515 0.5 0.929 0.142 0.009
425.0 0.941 0.515 0.5 0.929 0.142 0.009
426.0 0.944 0.515 0.5 0.929 0.142 0.009
427.0 0.944 0.515 0.5 0.929 0.142 0.009
428.0 0.944 0.515 0.5 0.929 0.142 0.009
429.0 0.944 0.515 0.5 0.929 0.142 0.009
430.0 0.944 0.515 0.5 0.929 0.142 0.009
431.0 0.944 0.515 0.5 0.929 0.142 0.009
432.0 0.944 0.515 0.5 0.929 0.142 0.009
433.0 0.944 0.515 0.5 0.929 0.142 0.009
434.0 0.944 0.515 0.5 0.929 0.142 0.009
435.0 0.944 0.515 0.5 0.929 0.142 0.009
436.0 0.944 0.515 0.5 0.929 0.145 0.009
437.0 0.944 0.515 0.5 0.929 0.145 0.009
438.0 0.944 0.515 0.503 0.929 0.145 0.009
439.0 0.944 0.515 0.503 0.929 0.145 0.009
440.0 0.944 0.519 0.509 0.929 0.145 0.009
441.0 0.944 0.522 0.509 0.929 0.145 0.009
442.0 0.944 0.525 0.509 0.929 0.145 0.009
443.0 0.944 0.525 0.509 0.929 0.145 0.009
444.0 0.944 0.525 0.509 0.929 0.145 0.009
445.0 0.944 0.525 0.509 0.929 0.145 0.009
446.0 0.944 0.525 0.512 0.929 0.145 0.009
447.0 0.944 0.528 0.512 0.929 0.148 0.009
448.0 0.944 0.528 0.512 0.929 0.151 0.009
449.0 0.944 0.528 0.512 0.932 0.151 0.009
450.0 0.944 0.528 0.512 0.932 0.154 0.009
451.0 0.948 0.531 0.512 0.932 0.154 0.009
452.0 0.948 0.534 0.512 0.932 0.157 0.009
453.0 0.948 0.534 0.512 0.932 0.16 0.009
454.0 0.948 0.534 0.512 0.932 0.17 0.009
455.0 0.948 0.534 0.512 0.932 0.173 0.009
456.0 0.948 0.534 0.512 0.932 0.173 0.009
457.0 0.948 0.534 0.512 0.932 0.173 0.009
458.0 0.948 0.534 0.512 0.932 0.173 0.009
459.0 0.948 0.534 0.512 0.932 0.176 0.009
460.0 0.948 0.534 0.515 0.932 0.176 0.009
461.0 0.948 0.534 0.515 0.932 0.176 0.009
462.0 0.948 0.534 0.515 0.932 0.176 0.009
463.0 0.948 0.537 0.515 0.932 0.176 0.009
464.0 0.948 0.537 0.515 0.932 0.176 0.009
465.0 0.948 0.537 0.515 0.932 0.176 0.009
466.0 0.948 0.543 0.515 0.932 0.179 0.009
467.0 0.948 0.543 0.515 0.932 0.182 0.009
468.0 0.948 0.543 0.515 0.935 0.182 0.009
469.0 0.948 0.543 0.515 0.935 0.185 0.009
470.0 0.948 0.543 0.515 0.935 0.185 0.009
471.0 0.948 0.543 0.515 0.935 0.185 0.009
472.0 0.951 0.543 0.515 0.935 0.185 0.009
473.0 0.951 0.543 0.515 0.935 0.185 0.009
474.0 0.951 0.546 0.515 0.938 0.185 0.009
475.0 0.951 0.546 0.515 0.938 0.185 0.009
476.0 0.951 0.546 0.515 0.938 0.185 0.009
477.0 0.951 0.549 0.515 0.938 0.185 0.009
478.0 0.951 0.549 0.515 0.938 0.185 0.009
479.0 0.951 0.552 0.515 0.938 0.188 0.009
480.0 0.954 0.552 0.519 0.938 0.188 0.009
481.0 0.954 0.552 0.519 0.938 0.188 0.009
482.0 0.954 0.552 0.522 0.938 0.188 0.009
483.0 0.954 0.552 0.522 0.938 0.191 0.009
484.0 0.954 0.552 0.522 0.938 0.191 0.009
485.0 0.954 0.552 0.522 0.938 0.191 0.009
486.0 0.954 0.552 0.522 0.938 0.191 0.009
487.0 0.954 0.552 0.522 0.938 0.191 0.009
488.0 0.954 0.552 0.522 0.938 0.191 0.009
489.0 0.954 0.552 0.522 0.941 0.191 0.009
490.0 0.954 0.552 0.522 0.941 0.191 0.009
491.0 0.954 0.556 0.525 0.941 0.191 0.009
492.0 0.954 0.556 0.525 0.941 0.191 0.009
493.0 0.954 0.559 0.525 0.941 0.191 0.009
494.0 0.954 0.559 0.525 0.941 0.191 0.009
495.0 0.954 0.562 0.525 0.941 0.191 0.009
496.0 0.954 0.562 0.525 0.941 0.191 0.009
497.0 0.954 0.562 0.525 0.941 0.191 0.009
498.0 0.954 0.565 0.528 0.941 0.191 0.009
499.0 0.954 0.565 0.531 0.941 0.191 0.009
500.0 0.954 0.568 0.531 0.941 0.191 0.009
501.0 0.954 0.571 0.531 0.941 0.191 0.009
502.0 0.954 0.571 0.531 0.941 0.194 0.009
503.0 0.954 0.571 0.531 0.941 0.198 0.009
504.0 0.954 0.571 0.531 0.941 0.198 0.009
505.0 0.954 0.571 0.531 0.941 0.201 0.009
506.0 0.954 0.571 0.531 0.941 0.201 0.009
507.0 0.954 0.571 0.531 0.941 0.204 0.009
508.0 0.954 0.571 0.534 0.941 0.204 0.009
509.0 0.954 0.571 0.534 0.941 0.204 0.009
510.0 0.954 0.571 0.534 0.941 0.204 0.009
511.0 0.954 0.571 0.534 0.941 0.204 0.009
512.0 0.954 0.571 0.534 0.941 0.204 0.012
513.0 0.954 0.571 0.534 0.941 0.204 0.012
514.0 0.954 0.571 0.534 0.941 0.204 0.012
515.0 0.957 0.571 0.534 0.941 0.204 0.012
516.0 0.957 0.571 0.534 0.941 0.204 0.012
517.0 0.957 0.571 0.534 0.941 0.204 0.012
518.0 0.957 0.574 0.534 0.941 0.204 0.012
519.0 0.957 0.577 0.534 0.941 0.204 0.012
520.0 0.957 0.577 0.534 0.941 0.204 0.012
521.0 0.957 0.577 0.534 0.944 0.207 0.012
522.0 0.957 0.577 0.534 0.944 0.207 0.012
523.0 0.957 0.577 0.534 0.944 0.207 0.012
524.0 0.957 0.577 0.534 0.948 0.207 0.012
525.0 0.957 0.577 0.534 0.948 0.207 0.012
526.0 0.957 0.577 0.534 0.948 0.207 0.012
527.0 0.957 0.577 0.534 0.948 0.207 0.012
528.0 0.957 0.577 0.534 0.948 0.207 0.012
529.0 0.957 0.58 0.534 0.948 0.207 0.012
530.0 0.957 0.58 0.534 0.948 0.207 0.012
531.0 0.957 0.58 0.534 0.948 0.207 0.012
532.0 0.957 0.58 0.534 0.948 0.207 0.012
533.0 0.957 0.58 0.534 0.948 0.21 0.012
534.0 0.957 0.58 0.534 0.948 0.21 0.012
535.0 0.957 0.583 0.534 0.948 0.21 0.012
536.0 0.957 0.583 0.534 0.948 0.21 0.012
537.0 0.957 0.583 0.534 0.948 0.21 0.012
538.0 0.957 0.583 0.534 0.948 0.21 0.012
539.0 0.957 0.583 0.534 0.948 0.21 0.012
540.0 0.957 0.583 0.534 0.948 0.213 0.012
541.0 0.957 0.583 0.534 0.948 0.213 0.012
542.0 0.96 0.586 0.537 0.948 0.213 0.012
543.0 0.96 0.586 0.537 0.948 0.213 0.012
544.0 0.96 0.586 0.537 0.948 0.213 0.012
545.0 0.96 0.586 0.54 0.948 0.213 0.012
546.0 0.96 0.586 0.54 0.948 0.213 0.012
547.0 0.96 0.586 0.54 0.948 0.213 0.012
548.0 0.96 0.586 0.54 0.948 0.213 0.012
549.0 0.963 0.586 0.54 0.948 0.213 0.012
550.0 0.963 0.586 0.54 0.948 0.213 0.012
551.0 0.963 0.586 0.54 0.948 0.213 0.012
552.0 0.963 0.586 0.54 0.948 0.213 0.012
553.0 0.963 0.586 0.54 0.948 0.213 0.012
554.0 0.963 0.586 0.54 0.948 0.216 0.012
555.0 0.963 0.586 0.54 0.948 0.219 0.012
556.0 0.963 0.586 0.543 0.948 0.219 0.012
557.0 0.963 0.586 0.543 0.948 0.219 0.012
558.0 0.963 0.586 0.543 0.948 0.219 0.012
559.0 0.963 0.586 0.543 0.948 0.219 0.012
560.0 0.963 0.586 0.543 0.948 0.219 0.012
561.0 0.963 0.586 0.546 0.948 0.219 0.012
562.0 0.963 0.586 0.546 0.948 0.219 0.012
563.0 0.963 0.586 0.546 0.948 0.222 0.012
564.0 0.963 0.586 0.546 0.948 0.222 0.012
565.0 0.963 0.586 0.546 0.948 0.222 0.012
566.0 0.963 0.586 0.549 0.948 0.222 0.012
567.0 0.963 0.59 0.549 0.948 0.222 0.012
568.0 0.963 0.59 0.549 0.951 0.222 0.012
569.0 0.963 0.59 0.549 0.951 0.222 0.012
570.0 0.963 0.59 0.549 0.951 0.222 0.012
571.0 0.963 0.593 0.549 0.951 0.225 0.012
572.0 0.963 0.593 0.549 0.951 0.225 0.012
573.0 0.963 0.593 0.549 0.951 0.225 0.012
574.0 0.963 0.593 0.549 0.951 0.228 0.012
575.0 0.963 0.593 0.549 0.951 0.228 0.012
576.0 0.963 0.593 0.549 0.951 0.228 0.012
577.0 0.963 0.593 0.549 0.954 0.231 0.012
578.0 0.963 0.593 0.549 0.954 0.231 0.012
579.0 0.963 0.596 0.549 0.954 0.231 0.012
580.0 0.963 0.596 0.549 0.954 0.231 0.012
581.0 0.963 0.599 0.549 0.954 0.231 0.012
582.0 0.963 0.599 0.549 0.954 0.235 0.012
583.0 0.963 0.599 0.549 0.954 0.235 0.012
584.0 0.963 0.599 0.549 0.954 0.235 0.012
585.0 0.963 0.599 0.549 0.954 0.235 0.012
586.0 0.963 0.602 0.549 0.954 0.235 0.012
587.0 0.963 0.602 0.549 0.954 0.235 0.012
588.0 0.963 0.602 0.549 0.954 0.235 0.012
589.0 0.963 0.605 0.549 0.954 0.235 0.012
590.0 0.963 0.605 0.549 0.954 0.235 0.012
591.0 0.963 0.605 0.549 0.954 0.235 0.012
592.0 0.963 0.605 0.549 0.954 0.235 0.012
593.0 0.963 0.605 0.552 0.954 0.235 0.012
594.0 0.963 0.605 0.552 0.954 0.235 0.012
595.0 0.963 0.605 0.552 0.954 0.235 0.012
596.0 0.963 0.605 0.552 0.954 0.235 0.012
597.0 0.963 0.605 0.552 0.954 0.235 0.012
598.0 0.963 0.605 0.552 0.954 0.235 0.012
599.0 0.963 0.608 0.556 0.954 0.235 0.012
600.0 0.963 0.608 0.556 0.954 0.235 0.012
601.0 0.963 0.608 0.556 0.954 0.238 0.012
602.0 0.963 0.608 0.556 0.957 0.238 0.012
603.0 0.963 0.608 0.556 0.957 0.238 0.012
604.0 0.963 0.608 0.559 0.957 0.238 0.012
605.0 0.963 0.608 0.559 0.957 0.238 0.012
606.0 0.963 0.611 0.559 0.957 0.238 0.012
607.0 0.963 0.611 0.559 0.957 0.238 0.012
608.0 0.963 0.611 0.559 0.957 0.238 0.012
609.0 0.963 0.611 0.559 0.957 0.238 0.012
610.0 0.963 0.611 0.559 0.957 0.238 0.012
611.0 0.963 0.611 0.559 0.957 0.238 0.012
612.0 0.963 0.611 0.562 0.957 0.238 0.012
613.0 0.963 0.611 0.562 0.957 0.238 0.012
614.0 0.963 0.611 0.562 0.957 0.238 0.012
615.0 0.963 0.611 0.565 0.957 0.238 0.012
616.0 0.963 0.611 0.568 0.957 0.238 0.012
617.0 0.963 0.614 0.568 0.957 0.238 0.012
618.0 0.963 0.614 0.568 0.957 0.238 0.012
619.0 0.963 0.614 0.568 0.957 0.238 0.012
620.0 0.963 0.614 0.568 0.957 0.238 0.012
621.0 0.963 0.614 0.568 0.957 0.238 0.012
622.0 0.963 0.617 0.568 0.957 0.241 0.012
623.0 0.963 0.617 0.568 0.957 0.241 0.012
624.0 0.963 0.617 0.568 0.957 0.241 0.012
625.0 0.963 0.617 0.568 0.957 0.241 0.012
626.0 0.963 0.617 0.568 0.957 0.241 0.012
627.0 0.963 0.617 0.568 0.957 0.241 0.012
628.0 0.963 0.617 0.568 0.957 0.241 0.012
629.0 0.963 0.617 0.568 0.957 0.241 0.012
630.0 0.963 0.617 0.568 0.957 0.241 0.012
631.0 0.963 0.617 0.568 0.957 0.241 0.012
632.0 0.963 0.617 0.568 0.957 0.241 0.012
633.0 0.963 0.617 0.571 0.957 0.241 0.012
634.0 0.963 0.617 0.571 0.957 0.241 0.012
635.0 0.963 0.617 0.571 0.957 0.241 0.012
636.0 0.963 0.617 0.571 0.957 0.241 0.012
637.0 0.963 0.617 0.571 0.957 0.241 0.012
638.0 0.963 0.617 0.571 0.957 0.241 0.012
639.0 0.963 0.617 0.571 0.957 0.241 0.012
640.0 0.966 0.617 0.571 0.957 0.241 0.012
641.0 0.966 0.617 0.571 0.957 0.241 0.012
642.0 0.966 0.617 0.571 0.957 0.241 0.012
643.0 0.966 0.617 0.571 0.957 0.241 0.012
644.0 0.966 0.617 0.571 0.957 0.241 0.012
645.0 0.966 0.617 0.571 0.957 0.241 0.012
646.0 0.966 0.617 0.571 0.957 0.241 0.012
647.0 0.966 0.617 0.571 0.957 0.241 0.012
648.0 0.966 0.617 0.571 0.957 0.241 0.012
649.0 0.966 0.617 0.571 0.957 0.241 0.012
650.0 0.966 0.617 0.571 0.957 0.241 0.012
651.0 0.966 0.617 0.571 0.957 0.241 0.012
652.0 0.966 0.617 0.571 0.96 0.241 0.012
653.0 0.966 0.617 0.571 0.96 0.241 0.012
654.0 0.966 0.617 0.571 0.96 0.241 0.012
655.0 0.966 0.617 0.571 0.96 0.241 0.012
656.0 0.966 0.617 0.571 0.96 0.244 0.012
657.0 0.966 0.617 0.571 0.96 0.244 0.012
658.0 0.966 0.617 0.571 0.96 0.244 0.012
659.0 0.966 0.617 0.571 0.96 0.244 0.012
660.0 0.966 0.617 0.571 0.96 0.244 0.012
661.0 0.966 0.617 0.571 0.96 0.244 0.012
662.0 0.966 0.617 0.571 0.96 0.244 0.012
663.0 0.966 0.617 0.571 0.96 0.244 0.012
664.0 0.966 0.617 0.571 0.96 0.244 0.012
665.0 0.966 0.62 0.571 0.96 0.244 0.012
666.0 0.966 0.62 0.571 0.96 0.244 0.012
667.0 0.966 0.62 0.571 0.96 0.244 0.012
668.0 0.966 0.623 0.571 0.96 0.244 0.012
669.0 0.966 0.623 0.571 0.96 0.244 0.012
670.0 0.966 0.623 0.571 0.96 0.244 0.012
671.0 0.966 0.623 0.571 0.96 0.247 0.012
672.0 0.966 0.623 0.571 0.96 0.247 0.012
673.0 0.966 0.623 0.571 0.96 0.247 0.012
674.0 0.966 0.623 0.571 0.96 0.247 0.012
675.0 0.966 0.623 0.571 0.96 0.247 0.012
676.0 0.966 0.623 0.571 0.96 0.247 0.012
677.0 0.966 0.623 0.571 0.96 0.247 0.012
678.0 0.966 0.623 0.571 0.96 0.247 0.012
679.0 0.966 0.623 0.571 0.96 0.25 0.012
680.0 0.966 0.623 0.571 0.96 0.25 0.012
681.0 0.966 0.623 0.571 0.96 0.25 0.012
682.0 0.966 0.623 0.571 0.96 0.25 0.012
683.0 0.966 0.623 0.571 0.96 0.253 0.012
684.0 0.966 0.627 0.571 0.96 0.253 0.012
685.0 0.966 0.627 0.571 0.96 0.253 0.012
686.0 0.966 0.627 0.571 0.96 0.253 0.012
687.0 0.966 0.627 0.571 0.96 0.253 0.012
688.0 0.966 0.627 0.571 0.96 0.253 0.012
689.0 0.966 0.63 0.571 0.96 0.253 0.012
690.0 0.966 0.63 0.571 0.96 0.253 0.012
691.0 0.966 0.63 0.574 0.96 0.253 0.012
692.0 0.966 0.63 0.574 0.96 0.253 0.012
693.0 0.966 0.63 0.574 0.96 0.253 0.012
694.0 0.966 0.63 0.574 0.96 0.253 0.012
695.0 0.966 0.63 0.574 0.96 0.253 0.012
696.0 0.966 0.63 0.574 0.96 0.253 0.012
697.0 0.966 0.63 0.574 0.96 0.253 0.012
698.0 0.966 0.633 0.574 0.96 0.253 0.012
699.0 0.966 0.633 0.574 0.96 0.253 0.012
700.0 0.966 0.633 0.574 0.96 0.253 0.012
701.0 0.966 0.636 0.574 0.96 0.253 0.012
702.0 0.966 0.636 0.574 0.96 0.253 0.012
703.0 0.966 0.636 0.574 0.96 0.253 0.012
704.0 0.966 0.636 0.574 0.963 0.253 0.012
705.0 0.966 0.636 0.574 0.963 0.253 0.012
706.0 0.966 0.636 0.574 0.963 0.253 0.012
707.0 0.966 0.636 0.574 0.963 0.253 0.012
708.0 0.966 0.636 0.574 0.963 0.253 0.012
709.0 0.966 0.636 0.574 0.963 0.253 0.012
710.0 0.966 0.636 0.574 0.963 0.253 0.012
711.0 0.966 0.636 0.574 0.963 0.253 0.012
712.0 0.966 0.636 0.574 0.963 0.253 0.012
713.0 0.966 0.636 0.574 0.963 0.256 0.012
714.0 0.966 0.636 0.574 0.963 0.259 0.012
715.0 0.966 0.636 0.574 0.963 0.259 0.012
716.0 0.966 0.636 0.574 0.963 0.259 0.012
717.0 0.966 0.636 0.574 0.963 0.262 0.012
718.0 0.966 0.636 0.574 0.963 0.262 0.012
719.0 0.966 0.636 0.574 0.963 0.262 0.012
720.0 0.966 0.636 0.574 0.963 0.262 0.012
721.0 0.966 0.636 0.574 0.963 0.262 0.012
722.0 0.966 0.639 0.574 0.963 0.262 0.012
723.0 0.966 0.639 0.574 0.966 0.265 0.012
724.0 0.966 0.639 0.574 0.966 0.265 0.012
725.0 0.966 0.639 0.574 0.966 0.265 0.012
726.0 0.966 0.639 0.574 0.966 0.265 0.012
727.0 0.966 0.639 0.574 0.966 0.265 0.012
728.0 0.969 0.639 0.574 0.966 0.269 0.012
729.0 0.969 0.639 0.574 0.966 0.272 0.012
730.0 0.969 0.639 0.574 0.966 0.272 0.012
731.0 0.969 0.642 0.574 0.966 0.272 0.012
732.0 0.969 0.642 0.574 0.966 0.272 0.012
733.0 0.969 0.645 0.574 0.966 0.272 0.012
734.0 0.969 0.645 0.574 0.966 0.272 0.012
735.0 0.969 0.645 0.574 0.966 0.272 0.012
736.0 0.969 0.645 0.574 0.966 0.272 0.012
737.0 0.969 0.645 0.574 0.966 0.272 0.012
738.0 0.969 0.645 0.574 0.966 0.272 0.012
739.0 0.969 0.648 0.574 0.969 0.272 0.012
740.0 0.969 0.648 0.574 0.969 0.275 0.012
741.0 0.969 0.648 0.574 0.969 0.275 0.012
742.0 0.969 0.648 0.574 0.969 0.275 0.012
743.0 0.969 0.654 0.574 0.969 0.278 0.012
744.0 0.969 0.654 0.574 0.969 0.278 0.012
745.0 0.969 0.657 0.574 0.969 0.278 0.012
746.0 0.969 0.657 0.574 0.969 0.278 0.012
747.0 0.969 0.657 0.574 0.969 0.278 0.012
748.0 0.969 0.657 0.574 0.969 0.278 0.012
749.0 0.969 0.657 0.574 0.969 0.278 0.012
750.0 0.969 0.657 0.574 0.969 0.278 0.012
751.0 0.969 0.657 0.574 0.969 0.278 0.012
752.0 0.969 0.657 0.574 0.969 0.278 0.012
753.0 0.969 0.66 0.574 0.969 0.278 0.012
754.0 0.969 0.66 0.574 0.969 0.278 0.012
755.0 0.969 0.66 0.574 0.969 0.278 0.012
756.0 0.969 0.66 0.574 0.969 0.281 0.012
757.0 0.969 0.66 0.574 0.969 0.281 0.012
758.0 0.969 0.66 0.574 0.969 0.281 0.012
759.0 0.969 0.66 0.574 0.969 0.281 0.012
760.0 0.969 0.66 0.574 0.969 0.281 0.012
761.0 0.969 0.66 0.574 0.969 0.281 0.012
762.0 0.969 0.66 0.574 0.969 0.281 0.012
763.0 0.969 0.66 0.574 0.969 0.281 0.012
764.0 0.969 0.66 0.574 0.969 0.281 0.012
765.0 0.969 0.66 0.574 0.969 0.281 0.012
766.0 0.969 0.66 0.574 0.969 0.281 0.012
767.0 0.969 0.66 0.574 0.969 0.281 0.012
768.0 0.969 0.66 0.574 0.969 0.281 0.012
769.0 0.969 0.66 0.574 0.969 0.281 0.012
770.0 0.969 0.66 0.574 0.969 0.281 0.012
771.0 0.969 0.66 0.574 0.969 0.281 0.012
772.0 0.969 0.66 0.574 0.969 0.281 0.012
773.0 0.969 0.66 0.574 0.969 0.281 0.012
774.0 0.969 0.66 0.574 0.969 0.281 0.012
775.0 0.969 0.66 0.574 0.969 0.281 0.012
776.0 0.969 0.66 0.574 0.969 0.281 0.012
777.0 0.969 0.66 0.574 0.969 0.281 0.012
778.0 0.969 0.66 0.574 0.969 0.281 0.012
779.0 0.969 0.66 0.574 0.969 0.281 0.012
780.0 0.969 0.66 0.574 0.969 0.281 0.012
781.0 0.969 0.66 0.574 0.969 0.281 0.012
782.0 0.969 0.66 0.574 0.969 0.281 0.012
783.0 0.969 0.664 0.574 0.969 0.281 0.012
784.0 0.969 0.664 0.574 0.969 0.281 0.012
785.0 0.969 0.664 0.574 0.969 0.281 0.012
786.0 0.969 0.664 0.574 0.969 0.281 0.012
787.0 0.969 0.664 0.574 0.969 0.284 0.012
788.0 0.969 0.664 0.574 0.969 0.287 0.012
789.0 0.969 0.664 0.574 0.969 0.29 0.012
790.0 0.969 0.664 0.574 0.969 0.293 0.012
791.0 0.969 0.664 0.574 0.969 0.296 0.012
792.0 0.969 0.664 0.574 0.969 0.296 0.012
793.0 0.969 0.664 0.574 0.969 0.296 0.012
794.0 0.969 0.664 0.577 0.969 0.296 0.012
795.0 0.969 0.67 0.577 0.969 0.296 0.012
796.0 0.969 0.67 0.577 0.969 0.296 0.012
797.0 0.969 0.67 0.577 0.969 0.296 0.012
798.0 0.969 0.67 0.577 0.972 0.296 0.012
799.0 0.969 0.67 0.577 0.972 0.296 0.012
800.0 0.972 0.67 0.577 0.972 0.296 0.012
801.0 0.972 0.67 0.577 0.972 0.299 0.012
802.0 0.972 0.67 0.577 0.972 0.299 0.012
803.0 0.972 0.67 0.577 0.972 0.299 0.012
804.0 0.972 0.67 0.577 0.972 0.299 0.012
805.0 0.972 0.67 0.577 0.972 0.299 0.012
806.0 0.972 0.67 0.577 0.972 0.299 0.012
807.0 0.972 0.67 0.577 0.972 0.299 0.012
808.0 0.972 0.673 0.577 0.972 0.299 0.012
809.0 0.972 0.673 0.58 0.972 0.299 0.012
810.0 0.972 0.673 0.58 0.972 0.299 0.012
811.0 0.972 0.673 0.58 0.972 0.299 0.012
812.0 0.972 0.673 0.58 0.972 0.299 0.012
813.0 0.972 0.673 0.58 0.972 0.299 0.012
814.0 0.972 0.673 0.58 0.972 0.299 0.012
815.0 0.972 0.673 0.58 0.972 0.299 0.012
816.0 0.972 0.673 0.58 0.972 0.299 0.012
817.0 0.972 0.673 0.58 0.972 0.299 0.012
818.0 0.972 0.673 0.58 0.972 0.299 0.012
819.0 0.972 0.673 0.58 0.972 0.299 0.012
820.0 0.972 0.673 0.58 0.972 0.299 0.012
821.0 0.972 0.673 0.58 0.972 0.299 0.012
822.0 0.972 0.673 0.58 0.972 0.299 0.012
823.0 0.972 0.673 0.58 0.972 0.299 0.012
824.0 0.972 0.673 0.58 0.972 0.299 0.012
825.0 0.972 0.673 0.58 0.972 0.299 0.012
826.0 0.972 0.673 0.58 0.972 0.299 0.012
827.0 0.975 0.673 0.58 0.972 0.299 0.012
828.0 0.975 0.673 0.58 0.972 0.299 0.012
829.0 0.975 0.673 0.58 0.972 0.299 0.012
830.0 0.975 0.676 0.58 0.972 0.299 0.012
831.0 0.975 0.676 0.583 0.972 0.299 0.012
832.0 0.975 0.676 0.583 0.972 0.299 0.012
833.0 0.975 0.676 0.583 0.972 0.299 0.012
834.0 0.975 0.676 0.583 0.972 0.299 0.012
835.0 0.975 0.676 0.583 0.972 0.299 0.012
836.0 0.975 0.676 0.583 0.972 0.299 0.012
837.0 0.975 0.676 0.583 0.972 0.299 0.012
838.0 0.975 0.676 0.583 0.972 0.302 0.012
839.0 0.975 0.676 0.583 0.972 0.302 0.012
840.0 0.975 0.676 0.583 0.972 0.302 0.012
841.0 0.975 0.676 0.583 0.972 0.302 0.012
842.0 0.975 0.679 0.583 0.972 0.302 0.012
843.0 0.975 0.679 0.583 0.972 0.302 0.012
844.0 0.975 0.679 0.583 0.972 0.302 0.012
845.0 0.975 0.679 0.583 0.972 0.302 0.012
846.0 0.975 0.682 0.583 0.972 0.302 0.012
847.0 0.975 0.682 0.583 0.972 0.302 0.012
848.0 0.975 0.682 0.583 0.972 0.302 0.012
849.0 0.975 0.682 0.583 0.972 0.302 0.012
850.0 0.975 0.682 0.583 0.972 0.302 0.012
851.0 0.975 0.682 0.583 0.972 0.302 0.012
852.0 0.975 0.682 0.583 0.972 0.302 0.012
853.0 0.975 0.682 0.583 0.972 0.302 0.012
854.0 0.975 0.682 0.583 0.972 0.306 0.012
855.0 0.975 0.682 0.586 0.972 0.306 0.012
856.0 0.975 0.682 0.586 0.972 0.306 0.012
857.0 0.975 0.682 0.586 0.972 0.306 0.012
858.0 0.975 0.682 0.586 0.972 0.306 0.012
859.0 0.975 0.682 0.586 0.972 0.306 0.012
860.0 0.975 0.682 0.586 0.972 0.306 0.012
861.0 0.975 0.682 0.586 0.972 0.306 0.012
862.0 0.975 0.682 0.586 0.972 0.306 0.012
863.0 0.975 0.682 0.586 0.972 0.306 0.012
864.0 0.975 0.682 0.586 0.972 0.306 0.012
865.0 0.975 0.682 0.586 0.972 0.309 0.012
866.0 0.975 0.682 0.586 0.972 0.309 0.012
867.0 0.975 0.682 0.586 0.972 0.309 0.012
868.0 0.975 0.682 0.586 0.972 0.309 0.012
869.0 0.975 0.682 0.586 0.972 0.309 0.012
870.0 0.975 0.682 0.586 0.972 0.309 0.012
871.0 0.975 0.682 0.586 0.972 0.309 0.012
872.0 0.975 0.682 0.586 0.972 0.312 0.012
873.0 0.975 0.682 0.59 0.972 0.312 0.012
874.0 0.975 0.685 0.59 0.972 0.312 0.012
875.0 0.975 0.685 0.59 0.972 0.312 0.012
876.0 0.975 0.685 0.59 0.972 0.312 0.012
877.0 0.975 0.685 0.59 0.972 0.312 0.012
878.0 0.975 0.685 0.59 0.972 0.312 0.012
879.0 0.975 0.688 0.59 0.972 0.315 0.012
880.0 0.975 0.688 0.59 0.972 0.315 0.012
881.0 0.975 0.688 0.59 0.972 0.315 0.012
882.0 0.975 0.688 0.59 0.972 0.315 0.012
883.0 0.975 0.688 0.593 0.972 0.315 0.012
884.0 0.975 0.688 0.593 0.972 0.315 0.012
885.0 0.975 0.688 0.593 0.972 0.315 0.012
886.0 0.975 0.688 0.593 0.972 0.315 0.012
887.0 0.975 0.688 0.593 0.972 0.315 0.012
888.0 0.975 0.688 0.593 0.972 0.315 0.012
889.0 0.975 0.688 0.593 0.972 0.315 0.012
890.0 0.975 0.688 0.593 0.972 0.315 0.012
891.0 0.975 0.688 0.593 0.972 0.315 0.012
892.0 0.975 0.688 0.593 0.972 0.315 0.012
893.0 0.975 0.688 0.593 0.972 0.315 0.012
894.0 0.975 0.688 0.593 0.972 0.315 0.012
895.0 0.975 0.688 0.593 0.972 0.315 0.012
896.0 0.975 0.688 0.593 0.972 0.315 0.012
897.0 0.975 0.688 0.593 0.972 0.315 0.012
898.0 0.975 0.688 0.593 0.972 0.315 0.012
899.0 0.975 0.691 0.593 0.972 0.315 0.012
900.0 0.975 0.691 0.593 0.972 0.315 0.012
901.0 0.975 0.691 0.593 0.972 0.315 0.012
902.0 0.975 0.691 0.593 0.972 0.315 0.012
903.0 0.975 0.691 0.593 0.972 0.315 0.012
904.0 0.975 0.691 0.593 0.972 0.315 0.012
905.0 0.975 0.691 0.593 0.972 0.315 0.012
906.0 0.975 0.691 0.593 0.972 0.315 0.012
907.0 0.975 0.691 0.593 0.972 0.315 0.012
908.0 0.975 0.691 0.593 0.972 0.315 0.012
909.0 0.978 0.694 0.593 0.972 0.315 0.012
910.0 0.978 0.694 0.593 0.972 0.315 0.012
911.0 0.978 0.694 0.593 0.972 0.315 0.012
912.0 0.978 0.694 0.593 0.972 0.315 0.012
913.0 0.978 0.694 0.596 0.972 0.315 0.012
914.0 0.978 0.694 0.596 0.972 0.315 0.012
915.0 0.978 0.694 0.596 0.972 0.315 0.012
916.0 0.978 0.694 0.596 0.972 0.318 0.012
917.0 0.978 0.694 0.596 0.972 0.318 0.012
918.0 0.978 0.694 0.596 0.972 0.318 0.012
919.0 0.978 0.694 0.596 0.972 0.318 0.012
920.0 0.978 0.694 0.596 0.972 0.318 0.012
921.0 0.978 0.698 0.596 0.972 0.318 0.012
922.0 0.978 0.698 0.596 0.972 0.318 0.012
923.0 0.978 0.698 0.602 0.972 0.318 0.012
924.0 0.978 0.698 0.602 0.972 0.318 0.012
925.0 0.981 0.698 0.602 0.972 0.318 0.012
926.0 0.981 0.698 0.602 0.972 0.318 0.012
927.0 0.981 0.698 0.602 0.972 0.318 0.012
928.0 0.981 0.698 0.602 0.972 0.318 0.012
929.0 0.981 0.698 0.602 0.972 0.318 0.012
930.0 0.981 0.698 0.602 0.972 0.318 0.012
931.0 0.981 0.698 0.602 0.972 0.318 0.012
932.0 0.981 0.698 0.602 0.972 0.318 0.012
933.0 0.981 0.698 0.602 0.972 0.318 0.012
934.0 0.985 0.698 0.602 0.972 0.318 0.012
935.0 0.985 0.698 0.602 0.972 0.318 0.012
936.0 0.985 0.698 0.605 0.972 0.318 0.012
937.0 0.985 0.698 0.605 0.975 0.318 0.012
938.0 0.985 0.698 0.605 0.975 0.318 0.012
939.0 0.985 0.698 0.605 0.975 0.318 0.012
940.0 0.985 0.698 0.605 0.975 0.318 0.012
941.0 0.985 0.698 0.605 0.975 0.318 0.012
942.0 0.988 0.698 0.605 0.975 0.318 0.012
943.0 0.988 0.698 0.608 0.975 0.318 0.012
944.0 0.988 0.701 0.608 0.975 0.318 0.012
945.0 0.988 0.701 0.608 0.975 0.318 0.012
946.0 0.988 0.701 0.608 0.975 0.318 0.012
947.0 0.988 0.701 0.608 0.975 0.318 0.012
948.0 0.988 0.701 0.608 0.975 0.318 0.012
949.0 0.988 0.701 0.608 0.975 0.318 0.012
950.0 0.988 0.701 0.608 0.975 0.318 0.012
951.0 0.988 0.701 0.608 0.975 0.318 0.012
952.0 0.988 0.704 0.608 0.975 0.318 0.012
953.0 0.988 0.704 0.608 0.975 0.318 0.012
954.0 0.988 0.707 0.608 0.975 0.318 0.012
955.0 0.988 0.707 0.608 0.975 0.318 0.012
956.0 0.988 0.707 0.608 0.975 0.318 0.012
957.0 0.988 0.707 0.608 0.975 0.318 0.012
958.0 0.988 0.707 0.608 0.975 0.321 0.012
959.0 0.988 0.707 0.608 0.975 0.321 0.012
960.0 0.988 0.707 0.608 0.975 0.321 0.012
961.0 0.988 0.707 0.608 0.975 0.321 0.012
962.0 0.988 0.707 0.608 0.975 0.321 0.012
963.0 0.988 0.707 0.608 0.975 0.321 0.012
964.0 0.988 0.707 0.608 0.975 0.327 0.012
965.0 0.988 0.707 0.608 0.978 0.327 0.012
966.0 0.988 0.707 0.608 0.978 0.327 0.012
967.0 0.988 0.707 0.608 0.978 0.327 0.012
968.0 0.988 0.707 0.608 0.978 0.327 0.012
969.0 0.988 0.71 0.608 0.978 0.327 0.012
970.0 0.988 0.71 0.608 0.978 0.327 0.012
971.0 0.988 0.713 0.608 0.978 0.327 0.012
972.0 0.988 0.713 0.608 0.978 0.327 0.012
973.0 0.988 0.713 0.608 0.978 0.327 0.012
974.0 0.988 0.713 0.608 0.978 0.327 0.012
975.0 0.988 0.713 0.608 0.978 0.327 0.012
976.0 0.988 0.713 0.608 0.978 0.33 0.012
977.0 0.988 0.713 0.608 0.978 0.33 0.012
978.0 0.988 0.713 0.608 0.978 0.33 0.012
979.0 0.988 0.713 0.608 0.978 0.33 0.012
980.0 0.988 0.713 0.608 0.978 0.33 0.012
981.0 0.988 0.713 0.608 0.978 0.33 0.012
982.0 0.988 0.713 0.608 0.978 0.333 0.012
983.0 0.988 0.713 0.608 0.978 0.333 0.012
984.0 0.988 0.713 0.608 0.978 0.333 0.012
985.0 0.988 0.713 0.608 0.978 0.336 0.012
986.0 0.988 0.713 0.608 0.978 0.336 0.012
987.0 0.988 0.713 0.608 0.978 0.336 0.012
988.0 0.988 0.713 0.608 0.978 0.336 0.012
989.0 0.988 0.716 0.608 0.978 0.336 0.012
990.0 0.988 0.716 0.608 0.978 0.336 0.012
991.0 0.988 0.716 0.608 0.978 0.336 0.012
992.0 0.988 0.719 0.608 0.978 0.336 0.012
993.0 0.988 0.719 0.608 0.978 0.336 0.012
994.0 0.988 0.719 0.608 0.978 0.336 0.012
995.0 0.988 0.719 0.608 0.978 0.336 0.012
996.0 0.988 0.719 0.608 0.978 0.336 0.012
997.0 0.988 0.719 0.608 0.978 0.336 0.012
998.0 0.988 0.719 0.608 0.978 0.336 0.012
999.0 0.988 0.719 0.608 0.978 0.336 0.012
1000.0 0.988 0.719 0.608 0.978 0.336 0.012
1001.0 0.988 0.719 0.608 0.978 0.336 0.012
1002.0 0.988 0.719 0.608 0.978 0.336 0.012
1003.0 0.988 0.719 0.608 0.978 0.336 0.012
1004.0 0.988 0.719 0.608 0.978 0.336 0.012
1005.0 0.988 0.719 0.608 0.978 0.336 0.012
1006.0 0.988 0.719 0.608 0.978 0.336 0.012
1007.0 0.988 0.719 0.608 0.978 0.336 0.012
1008.0 0.988 0.719 0.608 0.978 0.336 0.012
1009.0 0.988 0.719 0.608 0.978 0.336 0.012
1010.0 0.988 0.722 0.608 0.978 0.336 0.012
1011.0 0.988 0.722 0.608 0.978 0.336 0.012
1012.0 0.988 0.722 0.608 0.978 0.336 0.012
1013.0 0.988 0.722 0.608 0.978 0.336 0.012
1014.0 0.988 0.722 0.608 0.978 0.336 0.012
1015.0 0.988 0.722 0.608 0.978 0.336 0.012
1016.0 0.988 0.722 0.608 0.978 0.336 0.012
1017.0 0.988 0.722 0.608 0.978 0.336 0.012
1018.0 0.988 0.725 0.608 0.978 0.336 0.012
1019.0 0.988 0.725 0.608 0.978 0.336 0.012
1020.0 0.988 0.725 0.608 0.978 0.336 0.012
1021.0 0.988 0.725 0.608 0.978 0.336 0.012
1022.0 0.988 0.725 0.608 0.978 0.336 0.012
1023.0 0.988 0.725 0.608 0.978 0.336 0.012
1024.0 0.988 0.725 0.608 0.978 0.336 0.012
1025.0 0.988 0.725 0.608 0.978 0.336 0.012
1026.0 0.988 0.725 0.608 0.978 0.336 0.012
1027.0 0.988 0.725 0.608 0.978 0.336 0.012
1028.0 0.988 0.725 0.608 0.978 0.336 0.012
1029.0 0.988 0.725 0.608 0.978 0.336 0.012
1030.0 0.988 0.725 0.608 0.978 0.336 0.012
1031.0 0.988 0.725 0.608 0.978 0.336 0.012
1032.0 0.988 0.728 0.608 0.978 0.336 0.012
1033.0 0.988 0.728 0.608 0.978 0.336 0.012
1034.0 0.988 0.728 0.608 0.978 0.336 0.012
1035.0 0.988 0.728 0.608 0.978 0.336 0.012
1036.0 0.988 0.728 0.608 0.978 0.336 0.012
1037.0 0.988 0.728 0.608 0.978 0.336 0.012
1038.0 0.988 0.728 0.608 0.978 0.336 0.012
1039.0 0.988 0.728 0.608 0.978 0.336 0.012
1040.0 0.988 0.728 0.608 0.978 0.336 0.012
1041.0 0.988 0.728 0.608 0.978 0.336 0.012
1042.0 0.988 0.728 0.608 0.978 0.336 0.012
1043.0 0.988 0.728 0.608 0.978 0.336 0.012
1044.0 0.988 0.728 0.608 0.978 0.336 0.012
1045.0 0.988 0.728 0.608 0.978 0.336 0.012
1046.0 0.988 0.728 0.608 0.978 0.336 0.012
1047.0 0.988 0.728 0.608 0.978 0.336 0.012
1048.0 0.988 0.728 0.608 0.978 0.336 0.012
1049.0 0.988 0.728 0.608 0.981 0.336 0.012
1050.0 0.988 0.728 0.608 0.981 0.336 0.012
1051.0 0.988 0.728 0.608 0.981 0.336 0.012
1052.0 0.988 0.728 0.608 0.981 0.336 0.012
1053.0 0.988 0.728 0.608 0.981 0.336 0.012
1054.0 0.988 0.728 0.608 0.981 0.336 0.012
1055.0 0.988 0.728 0.608 0.981 0.336 0.012
1056.0 0.988 0.728 0.608 0.981 0.336 0.012
1057.0 0.988 0.728 0.608 0.985 0.336 0.012
1058.0 0.988 0.728 0.608 0.985 0.336 0.012
1059.0 0.988 0.728 0.608 0.985 0.336 0.012
1060.0 0.988 0.728 0.608 0.985 0.336 0.012
1061.0 0.988 0.728 0.608 0.985 0.336 0.012
1062.0 0.988 0.728 0.608 0.985 0.336 0.012
1063.0 0.988 0.728 0.608 0.985 0.336 0.012
1064.0 0.988 0.728 0.608 0.985 0.336 0.012
1065.0 0.988 0.728 0.608 0.985 0.336 0.012
1066.0 0.988 0.728 0.608 0.985 0.336 0.012
1067.0 0.988 0.728 0.608 0.985 0.336 0.012
1068.0 0.988 0.728 0.608 0.985 0.336 0.012
1069.0 0.988 0.728 0.608 0.985 0.336 0.012
1070.0 0.988 0.728 0.608 0.985 0.336 0.012
1071.0 0.988 0.728 0.608 0.985 0.336 0.012
1072.0 0.988 0.728 0.608 0.985 0.336 0.012
1073.0 0.988 0.728 0.608 0.985 0.336 0.012
1074.0 0.988 0.728 0.608 0.985 0.336 0.012
1075.0 0.988 0.728 0.608 0.985 0.336 0.012
1076.0 0.988 0.728 0.608 0.985 0.336 0.012
1077.0 0.988 0.728 0.608 0.985 0.336 0.012
1078.0 0.988 0.728 0.608 0.985 0.336 0.012
1079.0 0.988 0.728 0.608 0.985 0.336 0.012
1080.0 0.988 0.728 0.608 0.985 0.336 0.012
1081.0 0.988 0.728 0.608 0.985 0.336 0.012
1082.0 0.988 0.728 0.608 0.985 0.336 0.012
1083.0 0.988 0.731 0.608 0.985 0.336 0.012
1084.0 0.988 0.735 0.608 0.985 0.336 0.012
1085.0 0.988 0.735 0.608 0.985 0.336 0.012
1086.0 0.988 0.735 0.608 0.985 0.336 0.012
1087.0 0.988 0.735 0.608 0.985 0.34 0.012
1088.0 0.988 0.735 0.608 0.985 0.34 0.012
1089.0 0.988 0.735 0.608 0.985 0.34 0.012
1090.0 0.988 0.735 0.608 0.985 0.34 0.012
1091.0 0.988 0.735 0.608 0.985 0.34 0.012
1092.0 0.988 0.735 0.608 0.985 0.34 0.012
1093.0 0.988 0.735 0.608 0.985 0.34 0.012
1094.0 0.988 0.735 0.608 0.985 0.34 0.012
1095.0 0.988 0.735 0.608 0.985 0.34 0.012
1096.0 0.988 0.735 0.608 0.985 0.34 0.012
1097.0 0.988 0.735 0.608 0.985 0.34 0.012
1098.0 0.988 0.735 0.608 0.985 0.34 0.012
1099.0 0.988 0.738 0.608 0.985 0.34 0.012
1100.0 0.988 0.738 0.608 0.985 0.34 0.012
1101.0 0.988 0.738 0.608 0.985 0.34 0.012
1102.0 0.988 0.738 0.608 0.985 0.34 0.012
1103.0 0.988 0.738 0.608 0.985 0.34 0.012
1104.0 0.988 0.738 0.608 0.985 0.34 0.012
1105.0 0.988 0.738 0.608 0.985 0.34 0.012
1106.0 0.988 0.738 0.608 0.985 0.34 0.012
1107.0 0.988 0.738 0.608 0.985 0.34 0.012
1108.0 0.988 0.738 0.608 0.985 0.34 0.012
1109.0 0.988 0.738 0.608 0.985 0.34 0.012
1110.0 0.988 0.738 0.608 0.985 0.34 0.012
1111.0 0.988 0.738 0.608 0.985 0.34 0.012
1112.0 0.988 0.738 0.608 0.985 0.34 0.012
1113.0 0.988 0.738 0.608 0.985 0.34 0.012
1114.0 0.988 0.738 0.608 0.985 0.34 0.012
1115.0 0.988 0.738 0.608 0.985 0.34 0.012
1116.0 0.988 0.738 0.608 0.985 0.34 0.012
1117.0 0.988 0.741 0.608 0.985 0.34 0.012
1118.0 0.988 0.741 0.608 0.985 0.34 0.012
1119.0 0.988 0.741 0.608 0.985 0.34 0.012
1120.0 0.988 0.741 0.608 0.985 0.34 0.012
1121.0 0.988 0.741 0.608 0.985 0.34 0.012
1122.0 0.988 0.744 0.608 0.985 0.34 0.012
1123.0 0.988 0.744 0.608 0.985 0.34 0.012
1124.0 0.988 0.744 0.608 0.985 0.34 0.012
1125.0 0.988 0.744 0.608 0.985 0.34 0.012
1126.0 0.988 0.744 0.608 0.985 0.34 0.012
1127.0 0.988 0.744 0.608 0.985 0.34 0.012
1128.0 0.988 0.744 0.608 0.985 0.34 0.012
1129.0 0.988 0.744 0.608 0.985 0.34 0.012
1130.0 0.988 0.747 0.608 0.985 0.34 0.012
1131.0 0.988 0.747 0.608 0.985 0.34 0.012
1132.0 0.988 0.747 0.608 0.985 0.34 0.012
1133.0 0.988 0.747 0.608 0.985 0.34 0.012
1134.0 0.988 0.75 0.608 0.985 0.34 0.012
1135.0 0.988 0.75 0.608 0.985 0.34 0.012
1136.0 0.988 0.75 0.608 0.985 0.34 0.012
1137.0 0.988 0.75 0.608 0.985 0.34 0.012
1138.0 0.988 0.75 0.608 0.985 0.34 0.012
1139.0 0.988 0.75 0.608 0.985 0.34 0.012
1140.0 0.988 0.75 0.608 0.985 0.34 0.012
1141.0 0.988 0.75 0.608 0.985 0.34 0.012
1142.0 0.988 0.75 0.608 0.985 0.34 0.012
1143.0 0.988 0.75 0.608 0.985 0.34 0.012
1144.0 0.988 0.75 0.608 0.985 0.34 0.012
1145.0 0.988 0.75 0.608 0.985 0.34 0.012
1146.0 0.988 0.75 0.608 0.985 0.34 0.012
1147.0 0.988 0.75 0.608 0.985 0.34 0.012
1148.0 0.988 0.75 0.608 0.985 0.34 0.012
1149.0 0.988 0.75 0.608 0.985 0.34 0.012
1150.0 0.988 0.75 0.608 0.985 0.34 0.012
1151.0 0.988 0.75 0.608 0.985 0.34 0.012
1152.0 0.988 0.75 0.608 0.985 0.34 0.012
1153.0 0.988 0.75 0.608 0.985 0.34 0.012
1154.0 0.988 0.753 0.608 0.985 0.34 0.012
1155.0 0.988 0.753 0.608 0.985 0.34 0.012
1156.0 0.988 0.753 0.608 0.985 0.34 0.012
1157.0 0.988 0.753 0.608 0.985 0.34 0.012
1158.0 0.988 0.753 0.608 0.985 0.34 0.012
1159.0 0.988 0.753 0.608 0.985 0.34 0.012
1160.0 0.988 0.753 0.608 0.985 0.34 0.012
1161.0 0.988 0.753 0.608 0.985 0.34 0.012
1162.0 0.988 0.753 0.608 0.985 0.34 0.012
1163.0 0.988 0.753 0.608 0.985 0.34 0.012
1164.0 0.988 0.753 0.608 0.985 0.34 0.012
1165.0 0.988 0.753 0.608 0.985 0.34 0.012
1166.0 0.988 0.753 0.608 0.985 0.34 0.012
1167.0 0.988 0.753 0.608 0.985 0.34 0.012
1168.0 0.988 0.753 0.608 0.985 0.34 0.012
1169.0 0.988 0.753 0.608 0.985 0.34 0.012
1170.0 0.988 0.753 0.608 0.985 0.34 0.012
1171.0 0.988 0.753 0.608 0.985 0.34 0.012
1172.0 0.988 0.753 0.608 0.985 0.34 0.012
1173.0 0.988 0.753 0.608 0.985 0.34 0.012
1174.0 0.988 0.756 0.608 0.985 0.34 0.012
1175.0 0.988 0.756 0.608 0.985 0.34 0.012
1176.0 0.988 0.756 0.608 0.985 0.34 0.012
1177.0 0.988 0.756 0.608 0.985 0.34 0.012
1178.0 0.988 0.756 0.608 0.985 0.34 0.012
1179.0 0.988 0.756 0.608 0.985 0.34 0.012
1180.0 0.988 0.756 0.608 0.985 0.34 0.012
1181.0 0.988 0.756 0.608 0.985 0.34 0.012
1182.0 0.988 0.759 0.608 0.985 0.34 0.012
1183.0 0.988 0.759 0.608 0.985 0.34 0.012
1184.0 0.988 0.759 0.608 0.985 0.34 0.012
1185.0 0.988 0.759 0.608 0.985 0.343 0.012
1186.0 0.988 0.762 0.608 0.985 0.343 0.012
1187.0 0.988 0.762 0.608 0.985 0.343 0.012
1188.0 0.988 0.762 0.608 0.985 0.343 0.012
1189.0 0.988 0.762 0.608 0.985 0.343 0.012
1190.0 0.988 0.762 0.608 0.985 0.343 0.012
1191.0 0.988 0.762 0.608 0.985 0.343 0.012
1192.0 0.988 0.762 0.608 0.985 0.343 0.012
1193.0 0.988 0.762 0.608 0.985 0.343 0.012
1194.0 0.988 0.762 0.608 0.985 0.343 0.012
1195.0 0.988 0.762 0.608 0.985 0.343 0.012
1196.0 0.988 0.762 0.608 0.985 0.343 0.012
1197.0 0.988 0.762 0.608 0.985 0.343 0.012
1198.0 0.988 0.762 0.608 0.985 0.343 0.012
1199.0 0.988 0.762 0.608 0.985 0.343 0.012
1200.0 0.988 0.762 0.608 0.985 0.343 0.012
1201.0 0.988 0.762 0.608 0.985 0.343 0.012
1202.0 0.988 0.762 0.611 0.985 0.343 0.012
1203.0 0.988 0.765 0.611 0.985 0.343 0.012
1204.0 0.988 0.765 0.611 0.985 0.346 0.012
1205.0 0.988 0.765 0.611 0.985 0.346 0.012
1206.0 0.988 0.765 0.611 0.985 0.349 0.012
1207.0 0.988 0.765 0.611 0.985 0.349 0.012
1208.0 0.988 0.765 0.611 0.985 0.349 0.012
1209.0 0.988 0.765 0.611 0.985 0.349 0.012
1210.0 0.988 0.765 0.611 0.985 0.349 0.012
1211.0 0.988 0.765 0.611 0.985 0.349 0.012
1212.0 0.988 0.765 0.611 0.985 0.349 0.012
1213.0 0.988 0.765 0.611 0.985 0.349 0.012
1214.0 0.988 0.765 0.611 0.985 0.349 0.012
1215.0 0.988 0.765 0.611 0.985 0.349 0.012
1216.0 0.988 0.765 0.611 0.985 0.349 0.012
1217.0 0.988 0.765 0.611 0.985 0.349 0.012
1218.0 0.988 0.765 0.611 0.985 0.349 0.012
1219.0 0.988 0.765 0.611 0.985 0.349 0.012
1220.0 0.988 0.765 0.614 0.985 0.349 0.012
1221.0 0.988 0.765 0.614 0.985 0.349 0.012
1222.0 0.988 0.765 0.614 0.985 0.349 0.012
1223.0 0.988 0.765 0.614 0.985 0.349 0.012
1224.0 0.988 0.765 0.614 0.985 0.349 0.012
1225.0 0.988 0.765 0.614 0.985 0.349 0.012
1226.0 0.988 0.765 0.614 0.985 0.349 0.012
1227.0 0.988 0.765 0.614 0.985 0.349 0.012
1228.0 0.988 0.765 0.614 0.985 0.349 0.012
1229.0 0.988 0.765 0.614 0.985 0.349 0.012
1230.0 0.988 0.765 0.614 0.985 0.349 0.012
1231.0 0.988 0.765 0.614 0.985 0.349 0.012
1232.0 0.988 0.765 0.614 0.985 0.349 0.012
1233.0 0.988 0.765 0.614 0.985 0.349 0.012
1234.0 0.988 0.765 0.614 0.985 0.349 0.012
1235.0 0.988 0.765 0.614 0.985 0.349 0.012
1236.0 0.988 0.765 0.614 0.985 0.349 0.012
1237.0 0.988 0.765 0.614 0.985 0.349 0.012
1238.0 0.988 0.765 0.614 0.985 0.349 0.012
1239.0 0.988 0.765 0.617 0.985 0.349 0.012
1240.0 0.988 0.765 0.617 0.985 0.349 0.012
1241.0 0.988 0.765 0.617 0.985 0.349 0.012
1242.0 0.988 0.765 0.617 0.985 0.349 0.012
1243.0 0.988 0.765 0.617 0.985 0.349 0.012
1244.0 0.988 0.765 0.617 0.985 0.349 0.012
1245.0 0.988 0.772 0.617 0.985 0.349 0.012
1246.0 0.988 0.772 0.617 0.985 0.349 0.012
1247.0 0.988 0.775 0.617 0.985 0.349 0.012
1248.0 0.988 0.775 0.617 0.985 0.349 0.012
1249.0 0.988 0.775 0.617 0.985 0.349 0.012
1250.0 0.988 0.775 0.617 0.985 0.352 0.012
1251.0 0.988 0.778 0.617 0.985 0.355 0.012
1252.0 0.988 0.778 0.617 0.985 0.355 0.012
1253.0 0.988 0.778 0.617 0.985 0.355 0.012
1254.0 0.988 0.778 0.617 0.985 0.355 0.012
1255.0 0.988 0.778 0.617 0.985 0.355 0.012
1256.0 0.988 0.778 0.617 0.985 0.355 0.012
1257.0 0.988 0.778 0.617 0.985 0.355 0.012
1258.0 0.988 0.778 0.617 0.985 0.355 0.012
1259.0 0.988 0.778 0.617 0.985 0.355 0.012
1260.0 0.988 0.778 0.617 0.985 0.355 0.012
1261.0 0.988 0.778 0.617 0.985 0.355 0.012
1262.0 0.988 0.778 0.617 0.985 0.355 0.012
1263.0 0.988 0.778 0.617 0.985 0.355 0.012
1264.0 0.988 0.778 0.617 0.985 0.355 0.012
1265.0 0.988 0.778 0.617 0.985 0.355 0.012
1266.0 0.988 0.778 0.617 0.985 0.355 0.012
1267.0 0.988 0.778 0.617 0.985 0.355 0.012
1268.0 0.988 0.778 0.617 0.985 0.355 0.012
1269.0 0.988 0.778 0.617 0.985 0.355 0.012
1270.0 0.988 0.778 0.617 0.985 0.355 0.012
1271.0 0.988 0.778 0.617 0.985 0.355 0.012
1272.0 0.988 0.781 0.617 0.985 0.355 0.012
1273.0 0.988 0.781 0.617 0.985 0.355 0.012
1274.0 0.988 0.781 0.617 0.985 0.355 0.012
1275.0 0.988 0.781 0.617 0.985 0.355 0.012
1276.0 0.988 0.781 0.617 0.985 0.355 0.012
1277.0 0.988 0.781 0.617 0.985 0.355 0.012
1278.0 0.988 0.781 0.617 0.985 0.355 0.012
1279.0 0.988 0.781 0.617 0.985 0.355 0.012
1280.0 0.988 0.781 0.617 0.985 0.355 0.012
1281.0 0.988 0.781 0.617 0.985 0.355 0.012
1282.0 0.988 0.781 0.617 0.985 0.355 0.012
1283.0 0.988 0.781 0.617 0.985 0.355 0.012
1284.0 0.988 0.781 0.617 0.985 0.355 0.012
1285.0 0.988 0.781 0.617 0.985 0.355 0.012
1286.0 0.988 0.781 0.617 0.985 0.355 0.012
1287.0 0.988 0.781 0.617 0.985 0.355 0.012
1288.0 0.988 0.781 0.617 0.985 0.355 0.012
1289.0 0.988 0.781 0.617 0.985 0.355 0.012
1290.0 0.988 0.781 0.617 0.985 0.355 0.012
1291.0 0.988 0.781 0.617 0.985 0.355 0.012
1292.0 0.988 0.781 0.617 0.985 0.355 0.012
1293.0 0.988 0.781 0.617 0.985 0.355 0.012
1294.0 0.988 0.781 0.617 0.985 0.355 0.012
1295.0 0.988 0.781 0.617 0.985 0.355 0.012
1296.0 0.988 0.781 0.617 0.985 0.355 0.012
1297.0 0.988 0.781 0.617 0.985 0.355 0.012
1298.0 0.988 0.781 0.617 0.985 0.355 0.012
1299.0 0.988 0.781 0.617 0.985 0.355 0.012
1300.0 0.988 0.781 0.617 0.985 0.355 0.012
1301.0 0.988 0.781 0.617 0.985 0.355 0.012
1302.0 0.988 0.781 0.617 0.985 0.355 0.012
1303.0 0.988 0.781 0.617 0.985 0.355 0.012
1304.0 0.988 0.781 0.617 0.985 0.355 0.012
1305.0 0.988 0.781 0.617 0.985 0.355 0.012
1306.0 0.988 0.781 0.617 0.985 0.358 0.012
1307.0 0.988 0.781 0.617 0.985 0.358 0.012
1308.0 0.988 0.781 0.617 0.985 0.358 0.012
1309.0 0.988 0.781 0.617 0.985 0.358 0.012
1310.0 0.988 0.781 0.617 0.985 0.358 0.012
1311.0 0.988 0.781 0.617 0.985 0.358 0.012
1312.0 0.988 0.781 0.617 0.985 0.358 0.012
1313.0 0.988 0.781 0.62 0.985 0.358 0.012
1314.0 0.988 0.781 0.62 0.985 0.358 0.012
1315.0 0.988 0.781 0.62 0.985 0.358 0.012
1316.0 0.988 0.781 0.62 0.985 0.358 0.012
1317.0 0.988 0.781 0.62 0.985 0.358 0.012
1318.0 0.988 0.781 0.62 0.985 0.358 0.012
1319.0 0.988 0.781 0.62 0.985 0.358 0.012
1320.0 0.988 0.781 0.62 0.985 0.358 0.012
1321.0 0.988 0.781 0.62 0.985 0.358 0.012
1322.0 0.988 0.781 0.62 0.985 0.358 0.012
1323.0 0.988 0.781 0.62 0.985 0.358 0.012
1324.0 0.988 0.781 0.62 0.985 0.358 0.012
1325.0 0.988 0.781 0.62 0.985 0.358 0.012
1326.0 0.988 0.781 0.62 0.988 0.358 0.012
1327.0 0.988 0.781 0.62 0.988 0.358 0.012
1328.0 0.988 0.781 0.62 0.988 0.358 0.012
1329.0 0.988 0.781 0.62 0.988 0.358 0.012
1330.0 0.988 0.781 0.62 0.988 0.358 0.012
1331.0 0.988 0.781 0.62 0.988 0.358 0.012
1332.0 0.988 0.781 0.62 0.988 0.358 0.012
1333.0 0.988 0.781 0.62 0.988 0.358 0.012
1334.0 0.988 0.781 0.62 0.988 0.358 0.012
1335.0 0.988 0.781 0.62 0.988 0.358 0.012
1336.0 0.988 0.781 0.62 0.988 0.358 0.012
1337.0 0.988 0.781 0.62 0.988 0.358 0.012
1338.0 0.988 0.781 0.62 0.988 0.361 0.012
1339.0 0.988 0.781 0.62 0.988 0.361 0.012
1340.0 0.988 0.781 0.62 0.988 0.361 0.012
1341.0 0.988 0.781 0.62 0.988 0.361 0.012
1342.0 0.988 0.781 0.62 0.988 0.361 0.012
1343.0 0.988 0.781 0.62 0.988 0.361 0.012
1344.0 0.988 0.781 0.62 0.988 0.361 0.012
1345.0 0.988 0.781 0.62 0.988 0.361 0.012
1346.0 0.988 0.781 0.62 0.988 0.361 0.012
1347.0 0.988 0.781 0.62 0.988 0.361 0.012
1348.0 0.988 0.781 0.62 0.988 0.361 0.012
1349.0 0.988 0.781 0.62 0.988 0.361 0.012
1350.0 0.988 0.781 0.62 0.988 0.361 0.012
1351.0 0.988 0.781 0.62 0.988 0.361 0.012
1352.0 0.988 0.781 0.62 0.988 0.361 0.012
1353.0 0.988 0.781 0.62 0.988 0.361 0.012
1354.0 0.988 0.781 0.62 0.988 0.364 0.012
1355.0 0.988 0.781 0.62 0.988 0.364 0.012
1356.0 0.988 0.781 0.62 0.988 0.364 0.012
1357.0 0.988 0.781 0.62 0.988 0.364 0.012
1358.0 0.988 0.781 0.62 0.988 0.364 0.012
1359.0 0.988 0.781 0.62 0.988 0.364 0.012
1360.0 0.988 0.781 0.62 0.988 0.364 0.012
1361.0 0.988 0.781 0.62 0.988 0.364 0.012
1362.0 0.988 0.781 0.62 0.988 0.364 0.012
1363.0 0.988 0.781 0.62 0.988 0.364 0.012
1364.0 0.988 0.781 0.62 0.988 0.364 0.012
1365.0 0.988 0.781 0.62 0.988 0.364 0.012
1366.0 0.988 0.781 0.62 0.988 0.364 0.012
1367.0 0.988 0.781 0.62 0.988 0.364 0.012
1368.0 0.988 0.781 0.623 0.988 0.364 0.012
1369.0 0.988 0.781 0.623 0.988 0.364 0.012
1370.0 0.988 0.781 0.623 0.988 0.364 0.012
1371.0 0.988 0.781 0.623 0.988 0.364 0.012
1372.0 0.988 0.781 0.623 0.988 0.364 0.012
1373.0 0.988 0.781 0.623 0.988 0.364 0.012
1374.0 0.988 0.781 0.623 0.988 0.364 0.012
1375.0 0.988 0.781 0.623 0.988 0.364 0.012
1376.0 0.988 0.781 0.623 0.988 0.364 0.012
1377.0 0.988 0.781 0.623 0.988 0.364 0.012
1378.0 0.988 0.784 0.623 0.988 0.364 0.012
1379.0 0.988 0.784 0.623 0.988 0.364 0.012
1380.0 0.988 0.784 0.623 0.988 0.364 0.012
1381.0 0.988 0.784 0.623 0.988 0.364 0.012
1382.0 0.988 0.784 0.623 0.988 0.364 0.012
1383.0 0.988 0.784 0.623 0.988 0.364 0.012
1384.0 0.988 0.784 0.623 0.988 0.364 0.012
1385.0 0.988 0.784 0.623 0.988 0.364 0.012
1386.0 0.988 0.784 0.623 0.988 0.364 0.012
1387.0 0.988 0.784 0.623 0.988 0.364 0.012
1388.0 0.988 0.784 0.623 0.988 0.364 0.012
1389.0 0.988 0.784 0.623 0.988 0.367 0.012
1390.0 0.988 0.784 0.623 0.988 0.367 0.012
1391.0 0.988 0.784 0.627 0.988 0.367 0.012
1392.0 0.988 0.784 0.627 0.988 0.367 0.012
1393.0 0.988 0.784 0.627 0.988 0.367 0.012
1394.0 0.988 0.787 0.627 0.988 0.367 0.012
1395.0 0.988 0.787 0.627 0.988 0.367 0.012
1396.0 0.988 0.787 0.627 0.988 0.367 0.012
1397.0 0.988 0.787 0.627 0.988 0.37 0.012
1398.0 0.988 0.787 0.627 0.988 0.37 0.012
1399.0 0.988 0.787 0.627 0.988 0.37 0.012
1400.0 0.988 0.787 0.627 0.988 0.37 0.012
1401.0 0.988 0.787 0.627 0.988 0.37 0.012
1402.0 0.988 0.787 0.627 0.988 0.37 0.012
1403.0 0.988 0.787 0.627 0.988 0.37 0.012
1404.0 0.988 0.787 0.627 0.988 0.37 0.012
1405.0 0.988 0.787 0.627 0.988 0.37 0.012
1406.0 0.988 0.787 0.627 0.988 0.37 0.012
1407.0 0.988 0.787 0.627 0.988 0.37 0.012
1408.0 0.988 0.787 0.63 0.988 0.37 0.012
1409.0 0.988 0.787 0.63 0.988 0.37 0.012
1410.0 0.988 0.787 0.63 0.988 0.37 0.012
1411.0 0.988 0.787 0.63 0.988 0.37 0.012
1412.0 0.988 0.787 0.63 0.988 0.37 0.012
1413.0 0.988 0.787 0.63 0.988 0.37 0.012
1414.0 0.988 0.787 0.63 0.988 0.37 0.012
1415.0 0.988 0.787 0.63 0.988 0.37 0.012
1416.0 0.988 0.787 0.63 0.988 0.37 0.012
1417.0 0.988 0.787 0.63 0.988 0.37 0.012
1418.0 0.988 0.787 0.63 0.988 0.37 0.012
1419.0 0.988 0.787 0.63 0.988 0.37 0.012
1420.0 0.988 0.787 0.63 0.988 0.37 0.012
1421.0 0.988 0.787 0.63 0.988 0.37 0.012
1422.0 0.988 0.787 0.63 0.988 0.37 0.012
1423.0 0.988 0.787 0.63 0.988 0.37 0.012
1424.0 0.988 0.787 0.63 0.988 0.37 0.012
1425.0 0.988 0.787 0.63 0.988 0.37 0.012
1426.0 0.988 0.787 0.63 0.988 0.37 0.012
1427.0 0.988 0.787 0.63 0.988 0.37 0.012
1428.0 0.988 0.787 0.63 0.988 0.37 0.012
1429.0 0.988 0.787 0.63 0.988 0.37 0.012
1430.0 0.988 0.79 0.63 0.988 0.37 0.012
1431.0 0.988 0.79 0.63 0.988 0.37 0.012
1432.0 0.988 0.79 0.63 0.988 0.37 0.012
1433.0 0.988 0.79 0.63 0.988 0.37 0.012
1434.0 0.988 0.79 0.63 0.988 0.37 0.012
1435.0 0.988 0.79 0.63 0.988 0.37 0.012
1436.0 0.988 0.79 0.63 0.988 0.37 0.012
1437.0 0.988 0.79 0.63 0.988 0.37 0.012
1438.0 0.988 0.79 0.63 0.988 0.37 0.012
1439.0 0.988 0.79 0.63 0.988 0.37 0.012
1440.0 0.988 0.79 0.63 0.988 0.37 0.012
1441.0 0.988 0.79 0.63 0.988 0.37 0.012
1442.0 0.988 0.79 0.63 0.988 0.37 0.012
1443.0 0.988 0.79 0.63 0.988 0.37 0.012
1444.0 0.988 0.79 0.63 0.988 0.37 0.012
1445.0 0.988 0.79 0.63 0.988 0.37 0.012
1446.0 0.988 0.79 0.63 0.988 0.37 0.012
1447.0 0.988 0.79 0.63 0.988 0.37 0.012
1448.0 0.988 0.79 0.63 0.988 0.37 0.012
1449.0 0.988 0.79 0.63 0.988 0.37 0.012
1450.0 0.988 0.79 0.63 0.991 0.373 0.012
1451.0 0.988 0.79 0.63 0.991 0.373 0.012
1452.0 0.988 0.79 0.63 0.991 0.373 0.012
1453.0 0.988 0.79 0.63 0.991 0.373 0.012
1454.0 0.988 0.79 0.63 0.991 0.373 0.012
1455.0 0.988 0.79 0.63 0.991 0.373 0.012
1456.0 0.988 0.79 0.63 0.991 0.373 0.012
1457.0 0.988 0.79 0.63 0.991 0.373 0.012
1458.0 0.988 0.79 0.63 0.991 0.373 0.012
1459.0 0.988 0.79 0.63 0.991 0.373 0.012
1460.0 0.988 0.79 0.63 0.991 0.373 0.012
1461.0 0.988 0.79 0.63 0.991 0.373 0.012
1462.0 0.988 0.79 0.63 0.991 0.373 0.012
1463.0 0.988 0.79 0.63 0.991 0.373 0.012
1464.0 0.988 0.79 0.63 0.991 0.373 0.012
1465.0 0.988 0.79 0.63 0.991 0.373 0.012
1466.0 0.988 0.79 0.63 0.991 0.373 0.012
1467.0 0.988 0.79 0.63 0.991 0.373 0.012
1468.0 0.988 0.79 0.63 0.991 0.373 0.012
1469.0 0.988 0.79 0.63 0.991 0.373 0.012
1470.0 0.988 0.79 0.63 0.991 0.373 0.012
1471.0 0.988 0.79 0.63 0.991 0.373 0.012
1472.0 0.988 0.79 0.63 0.991 0.373 0.012
1473.0 0.988 0.79 0.63 0.991 0.373 0.012
1474.0 0.988 0.79 0.63 0.991 0.373 0.012
1475.0 0.988 0.79 0.63 0.991 0.373 0.012
1476.0 0.988 0.79 0.63 0.991 0.373 0.012
1477.0 0.988 0.79 0.63 0.991 0.373 0.012
1478.0 0.988 0.79 0.63 0.991 0.373 0.012
1479.0 0.988 0.79 0.63 0.991 0.373 0.012
1480.0 0.988 0.79 0.63 0.991 0.373 0.012
1481.0 0.988 0.79 0.63 0.991 0.373 0.012
1482.0 0.988 0.79 0.63 0.991 0.373 0.012
1483.0 0.988 0.79 0.63 0.991 0.373 0.012
1484.0 0.988 0.79 0.63 0.991 0.373 0.012
1485.0 0.988 0.79 0.63 0.991 0.373 0.012
1486.0 0.988 0.79 0.63 0.991 0.373 0.012
1487.0 0.988 0.79 0.63 0.991 0.373 0.012
1488.0 0.988 0.79 0.63 0.991 0.373 0.012
1489.0 0.988 0.79 0.63 0.991 0.373 0.012
1490.0 0.988 0.79 0.63 0.991 0.373 0.012
1491.0 0.988 0.79 0.63 0.991 0.373 0.012
1492.0 0.988 0.79 0.63 0.991 0.373 0.012
1493.0 0.988 0.79 0.63 0.991 0.373 0.012
1494.0 0.988 0.79 0.63 0.991 0.373 0.012
1495.0 0.988 0.79 0.63 0.991 0.373 0.012
1496.0 0.988 0.79 0.63 0.991 0.377 0.012
1497.0 0.988 0.79 0.63 0.991 0.377 0.012
1498.0 0.988 0.79 0.63 0.991 0.377 0.012
1499.0 0.988 0.79 0.63 0.991 0.377 0.012
1500.0 0.988 0.79 0.63 0.991 0.377 0.012
1501.0 0.988 0.79 0.63 0.991 0.377 0.012
1502.0 0.988 0.79 0.63 0.991 0.377 0.012
1503.0 0.988 0.79 0.63 0.991 0.377 0.012
1504.0 0.988 0.793 0.63 0.991 0.377 0.012
1505.0 0.988 0.793 0.63 0.991 0.377 0.012
1506.0 0.988 0.793 0.63 0.991 0.377 0.012
1507.0 0.988 0.793 0.63 0.991 0.377 0.012
1508.0 0.988 0.793 0.63 0.991 0.377 0.012
1509.0 0.988 0.793 0.63 0.991 0.377 0.012
1510.0 0.988 0.793 0.63 0.991 0.377 0.012
1511.0 0.988 0.793 0.63 0.991 0.377 0.012
1512.0 0.988 0.793 0.63 0.991 0.377 0.012
1513.0 0.988 0.796 0.63 0.991 0.377 0.012
1514.0 0.988 0.796 0.63 0.991 0.377 0.012
1515.0 0.988 0.796 0.63 0.991 0.377 0.012
1516.0 0.988 0.796 0.63 0.991 0.377 0.012
1517.0 0.988 0.796 0.63 0.991 0.377 0.012
1518.0 0.988 0.796 0.63 0.991 0.377 0.012
1519.0 0.988 0.796 0.63 0.991 0.377 0.012
1520.0 0.988 0.796 0.63 0.991 0.377 0.012
1521.0 0.988 0.796 0.63 0.991 0.377 0.012
1522.0 0.988 0.796 0.63 0.991 0.377 0.012
1523.0 0.988 0.796 0.63 0.991 0.377 0.012
1524.0 0.988 0.796 0.63 0.991 0.377 0.012
1525.0 0.988 0.796 0.63 0.991 0.377 0.012
1526.0 0.988 0.796 0.63 0.991 0.377 0.012
1527.0 0.988 0.799 0.63 0.991 0.377 0.012
1528.0 0.988 0.799 0.63 0.991 0.377 0.012
1529.0 0.988 0.799 0.63 0.991 0.377 0.012
1530.0 0.988 0.799 0.63 0.991 0.377 0.012
1531.0 0.988 0.799 0.63 0.991 0.377 0.012
1532.0 0.988 0.799 0.63 0.991 0.377 0.012
1533.0 0.988 0.799 0.63 0.991 0.38 0.012
1534.0 0.988 0.799 0.63 0.991 0.38 0.012
1535.0 0.988 0.799 0.63 0.991 0.38 0.012
1536.0 0.988 0.799 0.63 0.991 0.38 0.012
1537.0 0.988 0.799 0.63 0.991 0.38 0.012
1538.0 0.988 0.799 0.63 0.991 0.38 0.012
1539.0 0.988 0.799 0.63 0.991 0.38 0.012
1540.0 0.988 0.799 0.63 0.991 0.38 0.012
1541.0 0.988 0.799 0.63 0.991 0.38 0.012
1542.0 0.988 0.799 0.63 0.991 0.38 0.012
1543.0 0.988 0.799 0.63 0.991 0.38 0.012
1544.0 0.988 0.799 0.63 0.991 0.38 0.012
1545.0 0.988 0.799 0.63 0.991 0.38 0.012
1546.0 0.988 0.799 0.63 0.991 0.38 0.012
1547.0 0.988 0.799 0.63 0.991 0.38 0.012
1548.0 0.988 0.799 0.63 0.991 0.38 0.012
1549.0 0.988 0.799 0.63 0.991 0.38 0.012
1550.0 0.988 0.799 0.63 0.991 0.38 0.012
1551.0 0.988 0.799 0.63 0.991 0.38 0.012
1552.0 0.988 0.799 0.63 0.991 0.386 0.012
1553.0 0.988 0.799 0.63 0.991 0.386 0.012
1554.0 0.988 0.799 0.633 0.991 0.386 0.012
1555.0 0.988 0.799 0.633 0.991 0.386 0.012
1556.0 0.988 0.799 0.633 0.991 0.386 0.012
1557.0 0.988 0.799 0.633 0.991 0.386 0.012
1558.0 0.988 0.799 0.633 0.991 0.386 0.012
1559.0 0.988 0.799 0.633 0.991 0.386 0.012
1560.0 0.988 0.799 0.633 0.991 0.386 0.012
1561.0 0.988 0.799 0.633 0.991 0.386 0.012
1562.0 0.988 0.799 0.633 0.991 0.386 0.012
1563.0 0.988 0.799 0.633 0.991 0.386 0.012
1564.0 0.988 0.799 0.633 0.991 0.386 0.012
1565.0 0.988 0.799 0.633 0.991 0.386 0.012
1566.0 0.988 0.799 0.633 0.991 0.386 0.012
1567.0 0.988 0.799 0.633 0.991 0.386 0.012
1568.0 0.988 0.799 0.633 0.991 0.386 0.012
1569.0 0.988 0.799 0.633 0.991 0.386 0.012
1570.0 0.988 0.799 0.633 0.991 0.386 0.012
1571.0 0.988 0.799 0.633 0.991 0.386 0.012
1572.0 0.988 0.799 0.633 0.991 0.389 0.012
1573.0 0.988 0.799 0.633 0.991 0.389 0.012
1574.0 0.988 0.799 0.633 0.991 0.389 0.012
1575.0 0.988 0.799 0.633 0.991 0.389 0.012
1576.0 0.988 0.799 0.633 0.991 0.389 0.012
1577.0 0.988 0.799 0.633 0.991 0.389 0.012
1578.0 0.988 0.799 0.633 0.991 0.389 0.012
1579.0 0.988 0.799 0.633 0.991 0.389 0.012
1580.0 0.988 0.799 0.633 0.991 0.389 0.012
1581.0 0.988 0.799 0.633 0.991 0.389 0.012
1582.0 0.988 0.799 0.633 0.991 0.389 0.012
1583.0 0.988 0.799 0.633 0.991 0.389 0.012
1584.0 0.988 0.799 0.633 0.991 0.389 0.012
1585.0 0.988 0.799 0.633 0.991 0.389 0.012
1586.0 0.988 0.799 0.633 0.991 0.389 0.012
1587.0 0.988 0.799 0.633 0.991 0.389 0.012
1588.0 0.988 0.799 0.633 0.991 0.389 0.012
1589.0 0.988 0.799 0.633 0.991 0.389 0.012
1590.0 0.988 0.799 0.633 0.991 0.389 0.012
1591.0 0.988 0.799 0.633 0.991 0.389 0.012
1592.0 0.988 0.799 0.633 0.991 0.389 0.012
1593.0 0.988 0.802 0.633 0.991 0.389 0.012
1594.0 0.988 0.802 0.633 0.991 0.389 0.012
1595.0 0.988 0.802 0.636 0.991 0.389 0.012
1596.0 0.988 0.802 0.636 0.991 0.392 0.012
1597.0 0.988 0.802 0.636 0.991 0.392 0.012
1598.0 0.988 0.802 0.636 0.991 0.392 0.012
1599.0 0.988 0.802 0.636 0.991 0.392 0.012
1600.0 0.988 0.802 0.636 0.991 0.392 0.012
1601.0 0.988 0.802 0.636 0.991 0.392 0.012
1602.0 0.988 0.802 0.636 0.991 0.392 0.012
1603.0 0.988 0.802 0.636 0.991 0.392 0.012
1604.0 0.988 0.802 0.639 0.991 0.392 0.012
1605.0 0.988 0.802 0.639 0.991 0.392 0.012
1606.0 0.988 0.802 0.639 0.991 0.392 0.012
1607.0 0.988 0.802 0.639 0.991 0.392 0.012
1608.0 0.988 0.802 0.639 0.991 0.392 0.012
1609.0 0.988 0.802 0.639 0.991 0.392 0.012
1610.0 0.991 0.802 0.639 0.991 0.392 0.012
1611.0 0.991 0.802 0.639 0.991 0.392 0.012
1612.0 0.991 0.806 0.639 0.991 0.392 0.012
1613.0 0.991 0.806 0.639 0.991 0.392 0.012
1614.0 0.991 0.806 0.639 0.991 0.392 0.012
1615.0 0.991 0.806 0.639 0.991 0.392 0.012
1616.0 0.991 0.806 0.639 0.991 0.392 0.012
1617.0 0.991 0.806 0.639 0.991 0.392 0.012
1618.0 0.991 0.806 0.639 0.991 0.392 0.012
1619.0 0.991 0.806 0.639 0.991 0.392 0.012
1620.0 0.991 0.806 0.639 0.991 0.392 0.012
1621.0 0.991 0.806 0.639 0.991 0.392 0.012
1622.0 0.991 0.806 0.639 0.991 0.392 0.012
1623.0 0.991 0.806 0.639 0.991 0.392 0.012
1624.0 0.991 0.806 0.639 0.991 0.392 0.012
1625.0 0.991 0.806 0.639 0.991 0.392 0.012
1626.0 0.991 0.806 0.639 0.991 0.392 0.012
1627.0 0.991 0.806 0.639 0.991 0.395 0.012
1628.0 0.991 0.806 0.639 0.991 0.395 0.012
1629.0 0.991 0.806 0.639 0.991 0.395 0.012
1630.0 0.991 0.806 0.639 0.991 0.395 0.012
1631.0 0.991 0.806 0.639 0.991 0.395 0.012
1632.0 0.991 0.806 0.639 0.991 0.395 0.012
1633.0 0.991 0.806 0.639 0.991 0.395 0.012
1634.0 0.991 0.806 0.639 0.991 0.395 0.012
1635.0 0.991 0.806 0.639 0.991 0.398 0.012
1636.0 0.991 0.806 0.639 0.991 0.398 0.012
1637.0 0.991 0.806 0.639 0.991 0.398 0.012
1638.0 0.991 0.806 0.639 0.991 0.398 0.012
1639.0 0.991 0.806 0.639 0.991 0.398 0.012
1640.0 0.991 0.806 0.639 0.991 0.398 0.012
1641.0 0.991 0.806 0.639 0.991 0.398 0.012
1642.0 0.991 0.806 0.639 0.991 0.398 0.012
1643.0 0.991 0.806 0.639 0.991 0.398 0.012
1644.0 0.991 0.806 0.639 0.991 0.398 0.012
1645.0 0.991 0.806 0.639 0.991 0.398 0.012
1646.0 0.991 0.806 0.639 0.991 0.398 0.012
1647.0 0.991 0.806 0.639 0.991 0.398 0.012
1648.0 0.991 0.806 0.639 0.991 0.398 0.012
1649.0 0.991 0.806 0.639 0.991 0.398 0.012
1650.0 0.991 0.806 0.639 0.991 0.398 0.012
1651.0 0.991 0.806 0.639 0.991 0.398 0.012
1652.0 0.991 0.806 0.639 0.991 0.398 0.012
1653.0 0.991 0.806 0.639 0.991 0.398 0.012
1654.0 0.991 0.806 0.639 0.991 0.398 0.012
1655.0 0.991 0.806 0.639 0.991 0.398 0.012
1656.0 0.991 0.806 0.639 0.991 0.398 0.012
1657.0 0.991 0.806 0.639 0.991 0.398 0.012
1658.0 0.991 0.806 0.642 0.991 0.398 0.012
1659.0 0.991 0.806 0.645 0.991 0.398 0.012
1660.0 0.991 0.806 0.645 0.991 0.398 0.012
1661.0 0.991 0.806 0.645 0.991 0.398 0.012
1662.0 0.991 0.806 0.645 0.991 0.398 0.012
1663.0 0.991 0.806 0.645 0.991 0.398 0.012
1664.0 0.991 0.806 0.645 0.991 0.398 0.012
1665.0 0.991 0.806 0.645 0.991 0.398 0.012
1666.0 0.991 0.806 0.645 0.991 0.398 0.012
1667.0 0.991 0.806 0.645 0.991 0.398 0.012
1668.0 0.991 0.806 0.645 0.991 0.398 0.012
1669.0 0.991 0.806 0.645 0.991 0.398 0.012
1670.0 0.991 0.806 0.645 0.991 0.398 0.012
1671.0 0.991 0.806 0.645 0.991 0.398 0.012
1672.0 0.991 0.806 0.645 0.991 0.398 0.012
1673.0 0.991 0.806 0.645 0.991 0.398 0.012
1674.0 0.991 0.806 0.645 0.991 0.398 0.012
1675.0 0.991 0.806 0.645 0.991 0.398 0.012
1676.0 0.991 0.806 0.645 0.991 0.398 0.012
1677.0 0.991 0.806 0.645 0.991 0.398 0.012
1678.0 0.991 0.806 0.645 0.991 0.398 0.012
1679.0 0.991 0.806 0.645 0.991 0.398 0.012
1680.0 0.991 0.806 0.648 0.991 0.398 0.012
1681.0 0.991 0.806 0.648 0.991 0.401 0.012
1682.0 0.991 0.806 0.648 0.991 0.401 0.012
1683.0 0.991 0.806 0.648 0.991 0.401 0.012
1684.0 0.991 0.806 0.648 0.991 0.401 0.012
1685.0 0.991 0.806 0.648 0.991 0.401 0.012
1686.0 0.991 0.806 0.648 0.991 0.401 0.012
1687.0 0.991 0.806 0.648 0.991 0.401 0.012
1688.0 0.991 0.806 0.648 0.991 0.401 0.012
1689.0 0.991 0.806 0.648 0.991 0.401 0.012
1690.0 0.991 0.806 0.648 0.991 0.401 0.012
1691.0 0.991 0.806 0.648 0.991 0.401 0.012
1692.0 0.991 0.806 0.648 0.991 0.401 0.012
1693.0 0.991 0.806 0.648 0.991 0.401 0.012
1694.0 0.991 0.806 0.648 0.991 0.401 0.012
1695.0 0.991 0.806 0.648 0.991 0.401 0.012
1696.0 0.991 0.806 0.648 0.991 0.401 0.012
1697.0 0.991 0.806 0.648 0.991 0.401 0.012
1698.0 0.991 0.806 0.648 0.991 0.401 0.012
1699.0 0.991 0.806 0.648 0.991 0.401 0.012
1700.0 0.991 0.806 0.648 0.991 0.401 0.012
1701.0 0.991 0.806 0.648 0.991 0.404 0.012
1702.0 0.991 0.806 0.648 0.991 0.404 0.012
1703.0 0.991 0.806 0.648 0.991 0.404 0.012
1704.0 0.991 0.806 0.648 0.991 0.404 0.012
1705.0 0.991 0.806 0.648 0.991 0.407 0.012
1706.0 0.991 0.806 0.648 0.991 0.407 0.012
1707.0 0.991 0.806 0.648 0.991 0.407 0.012
1708.0 0.991 0.806 0.648 0.991 0.407 0.012
1709.0 0.991 0.806 0.648 0.991 0.41 0.012
1710.0 0.991 0.806 0.648 0.991 0.41 0.012
1711.0 0.991 0.806 0.648 0.991 0.41 0.012
1712.0 0.991 0.806 0.648 0.991 0.41 0.012
1713.0 0.991 0.806 0.648 0.991 0.41 0.012
1714.0 0.991 0.806 0.648 0.991 0.41 0.012
1715.0 0.991 0.806 0.648 0.991 0.41 0.012
1716.0 0.991 0.806 0.648 0.991 0.41 0.012
1717.0 0.991 0.806 0.648 0.991 0.41 0.012
1718.0 0.991 0.806 0.648 0.991 0.41 0.012
1719.0 0.991 0.806 0.648 0.991 0.41 0.012
1720.0 0.991 0.806 0.648 0.991 0.41 0.012
1721.0 0.991 0.806 0.648 0.991 0.41 0.012
1722.0 0.991 0.806 0.648 0.991 0.41 0.012
1723.0 0.991 0.806 0.648 0.991 0.41 0.012
1724.0 0.991 0.806 0.648 0.991 0.41 0.012
1725.0 0.991 0.806 0.648 0.991 0.41 0.012
1726.0 0.991 0.806 0.648 0.991 0.41 0.012
1727.0 0.991 0.806 0.648 0.991 0.41 0.012
1728.0 0.991 0.806 0.648 0.991 0.41 0.012
1729.0 0.991 0.806 0.648 0.991 0.41 0.012
1730.0 0.991 0.806 0.648 0.991 0.41 0.012
1731.0 0.991 0.806 0.648 0.991 0.41 0.012
1732.0 0.991 0.806 0.648 0.991 0.41 0.012
1733.0 0.991 0.806 0.648 0.991 0.41 0.012
1734.0 0.991 0.806 0.648 0.991 0.41 0.012
1735.0 0.991 0.806 0.648 0.991 0.41 0.012
1736.0 0.991 0.806 0.648 0.991 0.41 0.012
1737.0 0.991 0.809 0.648 0.991 0.41 0.012
1738.0 0.991 0.809 0.648 0.991 0.41 0.012
1739.0 0.991 0.809 0.648 0.991 0.41 0.012
1740.0 0.991 0.809 0.648 0.991 0.41 0.012
1741.0 0.991 0.809 0.648 0.991 0.41 0.012
1742.0 0.991 0.809 0.648 0.991 0.41 0.012
1743.0 0.991 0.809 0.648 0.991 0.41 0.012
1744.0 0.991 0.809 0.648 0.991 0.41 0.012
1745.0 0.991 0.809 0.648 0.991 0.41 0.012
1746.0 0.991 0.809 0.648 0.991 0.41 0.012
1747.0 0.991 0.809 0.648 0.991 0.41 0.012
1748.0 0.991 0.809 0.648 0.991 0.41 0.012
1749.0 0.991 0.809 0.648 0.991 0.41 0.012
1750.0 0.991 0.809 0.648 0.991 0.41 0.012
1751.0 0.991 0.809 0.648 0.991 0.41 0.012
1752.0 0.991 0.809 0.648 0.991 0.41 0.012
1753.0 0.991 0.809 0.648 0.991 0.41 0.012
1754.0 0.991 0.809 0.648 0.991 0.41 0.012
1755.0 0.991 0.812 0.648 0.991 0.41 0.012
1756.0 0.991 0.812 0.648 0.991 0.41 0.012
1757.0 0.991 0.812 0.648 0.991 0.41 0.012
1758.0 0.991 0.812 0.648 0.991 0.41 0.012
1759.0 0.991 0.812 0.648 0.991 0.41 0.012
1760.0 0.991 0.812 0.648 0.991 0.41 0.012
1761.0 0.991 0.812 0.648 0.991 0.41 0.012
1762.0 0.991 0.812 0.648 0.991 0.41 0.012
1763.0 0.991 0.812 0.648 0.991 0.41 0.012
1764.0 0.991 0.812 0.648 0.991 0.41 0.012
1765.0 0.991 0.812 0.648 0.991 0.41 0.012
1766.0 0.991 0.812 0.648 0.991 0.41 0.012
1767.0 0.991 0.812 0.648 0.991 0.41 0.012
1768.0 0.991 0.812 0.648 0.991 0.41 0.012
1769.0 0.991 0.812 0.648 0.991 0.41 0.012
1770.0 0.991 0.812 0.648 0.991 0.41 0.012
1771.0 0.991 0.812 0.648 0.991 0.41 0.012
1772.0 0.991 0.812 0.648 0.991 0.41 0.012
1773.0 0.991 0.812 0.648 0.991 0.41 0.012
1774.0 0.991 0.812 0.648 0.991 0.41 0.012
1775.0 0.991 0.812 0.648 0.991 0.414 0.012
1776.0 0.991 0.812 0.648 0.991 0.414 0.012
1777.0 0.991 0.812 0.648 0.991 0.414 0.012
1778.0 0.991 0.812 0.648 0.991 0.414 0.012
1779.0 0.991 0.812 0.648 0.991 0.414 0.012
1780.0 0.991 0.812 0.648 0.991 0.414 0.012
1781.0 0.991 0.812 0.648 0.991 0.414 0.012
1782.0 0.991 0.812 0.648 0.991 0.414 0.012
1783.0 0.991 0.812 0.648 0.991 0.414 0.012
1784.0 0.991 0.812 0.648 0.991 0.414 0.012
1785.0 0.991 0.812 0.648 0.991 0.414 0.012
1786.0 0.991 0.812 0.648 0.991 0.414 0.012
1787.0 0.991 0.812 0.648 0.991 0.414 0.012
1788.0 0.991 0.812 0.648 0.991 0.414 0.012
1789.0 0.991 0.812 0.648 0.991 0.414 0.012
1790.0 0.991 0.812 0.648 0.991 0.414 0.012
1791.0 0.991 0.812 0.648 0.991 0.414 0.012
1792.0 0.991 0.812 0.648 0.991 0.414 0.012
1793.0 0.991 0.812 0.648 0.991 0.417 0.012
1794.0 0.991 0.812 0.648 0.991 0.417 0.012
1795.0 0.991 0.812 0.648 0.991 0.417 0.012
1796.0 0.991 0.812 0.648 0.991 0.417 0.012
1797.0 0.991 0.812 0.648 0.991 0.417 0.012
1798.0 0.991 0.812 0.648 0.991 0.417 0.012
1799.0 0.991 0.812 0.648 0.991 0.417 0.012
1800.0 0.991 0.812 0.648 0.991 0.417 0.012
1801.0 0.991 0.812 0.648 0.991 0.417 0.012
1802.0 0.991 0.812 0.648 0.991 0.417 0.012
1803.0 0.991 0.812 0.648 0.991 0.417 0.012
1804.0 0.991 0.812 0.648 0.991 0.417 0.012
1805.0 0.991 0.812 0.648 0.991 0.417 0.012
1806.0 0.991 0.812 0.648 0.991 0.417 0.012
1807.0 0.991 0.812 0.648 0.991 0.417 0.012
1808.0 0.991 0.812 0.648 0.991 0.417 0.012
1809.0 0.991 0.812 0.648 0.991 0.417 0.012
1810.0 0.991 0.812 0.648 0.991 0.417 0.012
1811.0 0.991 0.812 0.648 0.991 0.417 0.012
1812.0 0.991 0.812 0.651 0.991 0.417 0.012
1813.0 0.991 0.812 0.651 0.991 0.417 0.012
1814.0 0.991 0.812 0.651 0.991 0.417 0.012
1815.0 0.991 0.812 0.651 0.991 0.417 0.012
1816.0 0.991 0.812 0.651 0.991 0.417 0.012
1817.0 0.991 0.812 0.651 0.991 0.417 0.012
1818.0 0.991 0.812 0.651 0.991 0.417 0.012
1819.0 0.991 0.812 0.651 0.991 0.417 0.012
1820.0 0.991 0.812 0.651 0.991 0.417 0.012
1821.0 0.991 0.812 0.651 0.991 0.417 0.012
1822.0 0.991 0.812 0.651 0.991 0.417 0.012
1823.0 0.991 0.812 0.651 0.991 0.417 0.012
1824.0 0.991 0.812 0.651 0.991 0.417 0.012
1825.0 0.991 0.812 0.651 0.991 0.417 0.012
1826.0 0.991 0.812 0.651 0.991 0.42 0.012
1827.0 0.994 0.812 0.651 0.991 0.42 0.012
1828.0 0.994 0.812 0.651 0.991 0.42 0.012
1829.0 0.994 0.812 0.651 0.991 0.42 0.012
1830.0 0.994 0.812 0.651 0.991 0.42 0.012
1831.0 0.994 0.812 0.651 0.991 0.42 0.012
1832.0 0.994 0.812 0.651 0.991 0.42 0.012
1833.0 0.994 0.812 0.651 0.991 0.42 0.012
1834.0 0.994 0.812 0.651 0.991 0.42 0.012
1835.0 0.994 0.812 0.651 0.991 0.42 0.012
1836.0 0.994 0.812 0.651 0.991 0.42 0.012
1837.0 0.994 0.812 0.651 0.991 0.42 0.012
1838.0 0.994 0.812 0.651 0.991 0.42 0.012
1839.0 0.994 0.812 0.651 0.991 0.42 0.012
1840.0 0.994 0.812 0.651 0.991 0.42 0.012
1841.0 0.994 0.812 0.651 0.991 0.42 0.012
1842.0 0.994 0.812 0.651 0.991 0.42 0.012
1843.0 0.994 0.812 0.651 0.991 0.42 0.012
1844.0 0.994 0.812 0.651 0.991 0.42 0.012
1845.0 0.994 0.812 0.651 0.991 0.42 0.012
1846.0 0.994 0.812 0.651 0.991 0.42 0.012
1847.0 0.994 0.812 0.651 0.991 0.42 0.012
1848.0 0.994 0.812 0.651 0.991 0.42 0.012
1849.0 0.994 0.812 0.651 0.991 0.42 0.012
1850.0 0.994 0.812 0.651 0.991 0.42 0.012
1851.0 0.994 0.812 0.651 0.991 0.42 0.012
1852.0 0.994 0.812 0.651 0.991 0.42 0.012
1853.0 0.994 0.812 0.651 0.991 0.42 0.012
1854.0 0.994 0.812 0.651 0.991 0.42 0.012
1855.0 0.994 0.812 0.651 0.991 0.42 0.012
1856.0 0.994 0.812 0.651 0.991 0.42 0.012
1857.0 0.994 0.812 0.651 0.991 0.42 0.012
1858.0 0.994 0.812 0.651 0.991 0.42 0.012
1859.0 0.994 0.812 0.651 0.991 0.42 0.012
1860.0 0.994 0.812 0.651 0.991 0.42 0.012
1861.0 0.994 0.812 0.651 0.991 0.42 0.012
1862.0 0.994 0.815 0.651 0.991 0.42 0.012
1863.0 0.994 0.815 0.651 0.991 0.42 0.012
1864.0 0.994 0.815 0.651 0.991 0.42 0.012
1865.0 0.994 0.815 0.651 0.991 0.42 0.012
1866.0 0.994 0.815 0.651 0.991 0.42 0.012
1867.0 0.994 0.815 0.651 0.991 0.42 0.012
1868.0 0.994 0.815 0.651 0.991 0.42 0.012
1869.0 0.994 0.815 0.654 0.991 0.42 0.012
1870.0 0.994 0.815 0.654 0.991 0.42 0.012
1871.0 0.994 0.815 0.654 0.991 0.42 0.012
1872.0 0.994 0.815 0.654 0.991 0.42 0.012
1873.0 0.994 0.815 0.654 0.991 0.42 0.012
1874.0 0.994 0.815 0.654 0.991 0.423 0.012
1875.0 0.994 0.815 0.654 0.991 0.423 0.012
1876.0 0.994 0.815 0.654 0.991 0.423 0.012
1877.0 0.994 0.815 0.654 0.991 0.423 0.012
1878.0 0.994 0.815 0.654 0.991 0.423 0.012
1879.0 0.994 0.815 0.657 0.991 0.423 0.012
1880.0 0.994 0.815 0.657 0.991 0.423 0.012
1881.0 0.994 0.815 0.657 0.991 0.423 0.012
1882.0 0.994 0.815 0.657 0.991 0.423 0.012
1883.0 0.994 0.815 0.657 0.991 0.423 0.012
1884.0 0.994 0.815 0.657 0.991 0.423 0.012
1885.0 0.994 0.815 0.657 0.991 0.423 0.012
1886.0 0.994 0.815 0.657 0.991 0.423 0.012
1887.0 0.994 0.815 0.657 0.991 0.423 0.012
1888.0 0.994 0.815 0.657 0.991 0.423 0.012
1889.0 0.994 0.815 0.657 0.991 0.423 0.012
1890.0 0.994 0.815 0.657 0.991 0.423 0.012
1891.0 0.994 0.815 0.657 0.991 0.423 0.012
1892.0 0.994 0.818 0.657 0.991 0.423 0.012
1893.0 0.994 0.818 0.657 0.991 0.423 0.012
1894.0 0.994 0.818 0.657 0.991 0.423 0.012
1895.0 0.994 0.818 0.657 0.991 0.423 0.012
1896.0 0.994 0.818 0.657 0.991 0.423 0.012
1897.0 0.994 0.818 0.657 0.991 0.423 0.012
1898.0 0.994 0.818 0.657 0.991 0.423 0.012
1899.0 0.994 0.818 0.657 0.991 0.423 0.012
1900.0 0.994 0.818 0.657 0.991 0.423 0.012
1901.0 0.994 0.818 0.657 0.991 0.423 0.012
1902.0 0.994 0.818 0.657 0.991 0.423 0.012
1903.0 0.994 0.818 0.657 0.991 0.423 0.012
1904.0 0.994 0.818 0.657 0.991 0.423 0.012
1905.0 0.994 0.818 0.657 0.991 0.423 0.012
1906.0 0.994 0.818 0.657 0.991 0.423 0.012
1907.0 0.994 0.818 0.657 0.991 0.423 0.012
1908.0 0.994 0.818 0.657 0.991 0.423 0.012
1909.0 0.994 0.818 0.657 0.991 0.423 0.012
1910.0 0.994 0.818 0.657 0.991 0.423 0.012
1911.0 0.994 0.818 0.657 0.991 0.423 0.012
1912.0 0.994 0.818 0.657 0.991 0.423 0.012
1913.0 0.994 0.818 0.657 0.991 0.423 0.012
1914.0 0.994 0.818 0.657 0.991 0.423 0.012
1915.0 0.994 0.818 0.657 0.991 0.423 0.012
1916.0 0.994 0.818 0.657 0.991 0.423 0.012
1917.0 0.994 0.818 0.657 0.991 0.423 0.012
1918.0 0.994 0.818 0.657 0.991 0.423 0.012
1919.0 0.994 0.818 0.657 0.991 0.423 0.012
1920.0 0.994 0.818 0.657 0.991 0.423 0.012
1921.0 0.994 0.818 0.657 0.991 0.423 0.012
1922.0 0.994 0.818 0.657 0.991 0.423 0.012
1923.0 0.994 0.818 0.657 0.991 0.423 0.012
1924.0 0.994 0.818 0.657 0.991 0.423 0.012
1925.0 0.994 0.818 0.657 0.991 0.423 0.012
1926.0 0.994 0.818 0.657 0.991 0.423 0.012
1927.0 0.994 0.818 0.657 0.991 0.423 0.012
1928.0 0.994 0.818 0.657 0.991 0.423 0.012
1929.0 0.994 0.818 0.657 0.991 0.423 0.012
1930.0 0.994 0.818 0.657 0.991 0.423 0.012
1931.0 0.994 0.818 0.657 0.991 0.423 0.012
1932.0 0.994 0.818 0.657 0.991 0.423 0.012
1933.0 0.994 0.818 0.657 0.991 0.423 0.012
1934.0 0.994 0.818 0.657 0.991 0.423 0.012
1935.0 0.994 0.818 0.657 0.991 0.423 0.012
1936.0 0.994 0.818 0.657 0.991 0.423 0.012
1937.0 0.994 0.818 0.657 0.991 0.423 0.012
1938.0 0.994 0.818 0.657 0.991 0.423 0.012
1939.0 0.994 0.818 0.657 0.991 0.423 0.012
1940.0 0.994 0.818 0.657 0.991 0.423 0.012
1941.0 0.994 0.818 0.657 0.991 0.423 0.012
1942.0 0.994 0.818 0.657 0.991 0.423 0.012
1943.0 0.994 0.818 0.657 0.991 0.423 0.012
1944.0 0.994 0.818 0.657 0.991 0.423 0.012
1945.0 0.994 0.818 0.657 0.991 0.423 0.012
1946.0 0.994 0.818 0.657 0.991 0.423 0.012
1947.0 0.994 0.818 0.657 0.991 0.423 0.012
1948.0 0.994 0.818 0.657 0.991 0.423 0.012
1949.0 0.994 0.818 0.657 0.991 0.423 0.012
1950.0 0.994 0.818 0.657 0.991 0.423 0.012
1951.0 0.994 0.818 0.66 0.991 0.423 0.012
1952.0 0.994 0.818 0.66 0.991 0.423 0.012
1953.0 0.994 0.818 0.66 0.991 0.423 0.012
1954.0 0.994 0.818 0.66 0.991 0.423 0.012
1955.0 0.994 0.818 0.66 0.991 0.423 0.012
1956.0 0.994 0.818 0.66 0.991 0.423 0.012
1957.0 0.994 0.818 0.66 0.991 0.423 0.012
1958.0 0.994 0.818 0.664 0.991 0.423 0.012
1959.0 0.994 0.818 0.664 0.991 0.423 0.012
1960.0 0.994 0.818 0.664 0.991 0.423 0.012
1961.0 0.994 0.818 0.664 0.991 0.423 0.012
1962.0 0.994 0.818 0.664 0.991 0.423 0.012
1963.0 0.994 0.818 0.664 0.991 0.423 0.012
1964.0 0.994 0.818 0.664 0.991 0.423 0.012
1965.0 0.994 0.818 0.664 0.991 0.423 0.012
1966.0 0.994 0.818 0.664 0.991 0.423 0.012
1967.0 0.994 0.818 0.664 0.991 0.423 0.012
1968.0 0.994 0.818 0.664 0.991 0.423 0.012
1969.0 0.994 0.818 0.664 0.991 0.423 0.012
1970.0 0.994 0.818 0.664 0.991 0.423 0.012
1971.0 0.994 0.818 0.664 0.991 0.423 0.012
1972.0 0.994 0.818 0.664 0.991 0.423 0.012
1973.0 0.994 0.818 0.664 0.991 0.423 0.012
1974.0 0.994 0.818 0.664 0.991 0.423 0.012
1975.0 0.994 0.818 0.664 0.991 0.423 0.012
1976.0 0.994 0.818 0.664 0.991 0.423 0.012
1977.0 0.994 0.818 0.664 0.991 0.423 0.012
1978.0 0.994 0.818 0.664 0.991 0.423 0.012
1979.0 0.994 0.818 0.664 0.991 0.423 0.012
1980.0 0.994 0.818 0.664 0.991 0.423 0.012
1981.0 0.994 0.818 0.664 0.991 0.423 0.012
1982.0 0.994 0.818 0.664 0.991 0.423 0.012
1983.0 0.994 0.818 0.664 0.991 0.423 0.012
1984.0 0.994 0.818 0.664 0.991 0.423 0.012
1985.0 0.994 0.818 0.664 0.991 0.423 0.012
1986.0 0.994 0.818 0.664 0.991 0.423 0.012
1987.0 0.994 0.818 0.664 0.991 0.423 0.012
1988.0 0.994 0.818 0.664 0.991 0.423 0.012
1989.0 0.994 0.818 0.664 0.991 0.423 0.012
1990.0 0.994 0.818 0.664 0.991 0.423 0.012
1991.0 0.994 0.818 0.664 0.991 0.423 0.012
1992.0 0.994 0.818 0.664 0.991 0.426 0.012
1993.0 0.994 0.818 0.664 0.991 0.426 0.012
1994.0 0.994 0.818 0.664 0.991 0.426 0.012
1995.0 0.994 0.818 0.664 0.991 0.426 0.012
1996.0 0.994 0.818 0.664 0.991 0.426 0.012
1997.0 0.994 0.818 0.664 0.991 0.426 0.012
1998.0 0.994 0.818 0.664 0.991 0.426 0.012
1999.0 0.994 0.818 0.664 0.991 0.426 0.012
2000.0 0.994 0.818 0.664 0.991 0.429 0.012
2001.0 0.994 0.818 0.664 0.991 0.429 0.012
2002.0 0.994 0.818 0.664 0.991 0.429 0.012
2003.0 0.994 0.818 0.664 0.991 0.429 0.012
2004.0 0.994 0.818 0.664 0.991 0.429 0.012
2005.0 0.994 0.818 0.664 0.991 0.429 0.012
2006.0 0.994 0.818 0.664 0.991 0.429 0.012
2007.0 0.994 0.818 0.664 0.991 0.429 0.012
2008.0 0.994 0.818 0.664 0.991 0.429 0.012
2009.0 0.994 0.818 0.664 0.991 0.429 0.012
2010.0 0.994 0.818 0.664 0.991 0.429 0.012
2011.0 0.994 0.818 0.664 0.991 0.429 0.012
2012.0 0.994 0.818 0.664 0.991 0.429 0.012
2013.0 0.994 0.818 0.664 0.991 0.429 0.012
2014.0 0.994 0.818 0.664 0.991 0.429 0.012
2015.0 0.994 0.818 0.664 0.991 0.429 0.012
2016.0 0.994 0.818 0.664 0.991 0.429 0.012
2017.0 0.994 0.818 0.664 0.991 0.429 0.012
2018.0 0.994 0.818 0.664 0.991 0.429 0.012
2019.0 0.994 0.818 0.664 0.991 0.429 0.012
2020.0 0.994 0.821 0.664 0.991 0.429 0.012
2021.0 0.994 0.821 0.664 0.991 0.429 0.012
2022.0 0.994 0.821 0.664 0.991 0.429 0.012
2023.0 0.994 0.821 0.664 0.991 0.429 0.012
2024.0 0.994 0.821 0.664 0.991 0.429 0.012
2025.0 0.994 0.824 0.664 0.991 0.432 0.012
2026.0 0.994 0.824 0.664 0.991 0.432 0.012
2027.0 0.994 0.824 0.664 0.991 0.432 0.012
2028.0 0.994 0.824 0.664 0.991 0.432 0.012
2029.0 0.994 0.824 0.664 0.991 0.432 0.012
2030.0 0.994 0.824 0.664 0.991 0.432 0.012
2031.0 0.994 0.824 0.664 0.991 0.432 0.012
2032.0 0.994 0.824 0.664 0.991 0.432 0.012
2033.0 0.994 0.824 0.664 0.991 0.432 0.012
2034.0 0.994 0.824 0.664 0.991 0.432 0.012
2035.0 0.994 0.827 0.664 0.991 0.432 0.012
2036.0 0.994 0.827 0.664 0.991 0.432 0.012
2037.0 0.994 0.827 0.664 0.991 0.432 0.012
2038.0 0.994 0.827 0.664 0.991 0.432 0.012
2039.0 0.994 0.827 0.664 0.991 0.432 0.012
2040.0 0.994 0.827 0.664 0.991 0.432 0.012
2041.0 0.994 0.827 0.664 0.991 0.432 0.012
2042.0 0.994 0.827 0.664 0.991 0.432 0.012
2043.0 0.994 0.827 0.664 0.991 0.432 0.012
2044.0 0.994 0.827 0.664 0.991 0.432 0.012
2045.0 0.994 0.827 0.664 0.991 0.432 0.012
2046.0 0.994 0.827 0.664 0.991 0.432 0.012
2047.0 0.994 0.827 0.664 0.991 0.432 0.012
2048.0 0.994 0.827 0.664 0.991 0.432 0.012
2049.0 0.994 0.827 0.664 0.991 0.432 0.012
2050.0 0.994 0.827 0.664 0.991 0.432 0.012
2051.0 0.994 0.827 0.664 0.991 0.432 0.012
2052.0 0.994 0.827 0.664 0.991 0.432 0.012
2053.0 0.994 0.827 0.664 0.991 0.432 0.012
2054.0 0.994 0.827 0.664 0.991 0.432 0.012
2055.0 0.994 0.827 0.664 0.991 0.432 0.012
2056.0 0.994 0.827 0.664 0.991 0.432 0.012
2057.0 0.994 0.827 0.664 0.991 0.432 0.012
2058.0 0.994 0.827 0.664 0.991 0.432 0.012
2059.0 0.994 0.827 0.664 0.991 0.432 0.012
2060.0 0.994 0.827 0.664 0.991 0.432 0.012
2061.0 0.994 0.827 0.664 0.991 0.432 0.012
2062.0 0.994 0.827 0.664 0.991 0.432 0.012
2063.0 0.994 0.827 0.664 0.991 0.432 0.012
2064.0 0.994 0.827 0.664 0.991 0.432 0.012
2065.0 0.994 0.827 0.664 0.991 0.432 0.012
2066.0 0.994 0.827 0.664 0.991 0.432 0.012
2067.0 0.994 0.827 0.664 0.991 0.432 0.012
2068.0 0.997 0.827 0.664 0.991 0.432 0.012
2069.0 0.997 0.827 0.664 0.991 0.432 0.012
2070.0 0.997 0.827 0.664 0.991 0.432 0.012
2071.0 0.997 0.827 0.664 0.991 0.432 0.012
2072.0 0.997 0.827 0.664 0.991 0.432 0.012
2073.0 0.997 0.827 0.664 0.991 0.432 0.012
2074.0 0.997 0.827 0.664 0.991 0.432 0.012
2075.0 0.997 0.827 0.664 0.991 0.432 0.012
2076.0 0.997 0.827 0.664 0.991 0.432 0.012
2077.0 0.997 0.827 0.664 0.991 0.432 0.012
2078.0 0.997 0.827 0.664 0.991 0.432 0.012
2079.0 0.997 0.827 0.664 0.991 0.432 0.012
2080.0 0.997 0.827 0.664 0.991 0.432 0.012
2081.0 0.997 0.827 0.664 0.991 0.432 0.012
2082.0 0.997 0.827 0.664 0.991 0.432 0.012
2083.0 0.997 0.827 0.664 0.991 0.432 0.012
2084.0 0.997 0.827 0.664 0.991 0.432 0.012
2085.0 0.997 0.827 0.664 0.991 0.432 0.012
2086.0 0.997 0.827 0.664 0.991 0.432 0.012
2087.0 0.997 0.827 0.664 0.991 0.432 0.012
2088.0 0.997 0.83 0.664 0.991 0.432 0.012
2089.0 0.997 0.83 0.664 0.991 0.432 0.012
2090.0 0.997 0.83 0.664 0.991 0.432 0.012
2091.0 0.997 0.83 0.664 0.991 0.432 0.012
2092.0 0.997 0.83 0.664 0.991 0.432 0.012
2093.0 0.997 0.83 0.664 0.991 0.432 0.012
2094.0 0.997 0.83 0.664 0.991 0.432 0.012
2095.0 0.997 0.83 0.664 0.991 0.432 0.012
2096.0 0.997 0.83 0.664 0.991 0.432 0.012
2097.0 0.997 0.83 0.664 0.991 0.432 0.012
2098.0 0.997 0.83 0.664 0.991 0.435 0.012
2099.0 0.997 0.83 0.664 0.991 0.435 0.012
2100.0 0.997 0.83 0.664 0.991 0.435 0.012
2101.0 0.997 0.83 0.664 0.991 0.435 0.012
2102.0 0.997 0.83 0.664 0.991 0.435 0.012
2103.0 0.997 0.833 0.664 0.991 0.435 0.012
2104.0 0.997 0.833 0.664 0.991 0.435 0.012
2105.0 0.997 0.833 0.667 0.991 0.435 0.012
2106.0 0.997 0.833 0.667 0.991 0.435 0.012
2107.0 0.997 0.836 0.667 0.991 0.438 0.012
2108.0 0.997 0.836 0.667 0.991 0.438 0.012
2109.0 0.997 0.836 0.667 0.991 0.438 0.012
2110.0 0.997 0.836 0.667 0.991 0.438 0.012
2111.0 0.997 0.836 0.667 0.991 0.438 0.012
2112.0 0.997 0.836 0.667 0.991 0.438 0.012
2113.0 0.997 0.84 0.667 0.991 0.438 0.012
2114.0 0.997 0.84 0.667 0.991 0.438 0.012
2115.0 0.997 0.84 0.667 0.991 0.438 0.012
2116.0 0.997 0.84 0.667 0.991 0.438 0.012
2117.0 0.997 0.84 0.667 0.991 0.438 0.012
2118.0 0.997 0.84 0.667 0.991 0.438 0.012
2119.0 0.997 0.84 0.667 0.991 0.438 0.012
2120.0 0.997 0.84 0.667 0.991 0.438 0.012
2121.0 0.997 0.84 0.667 0.991 0.438 0.012
2122.0 0.997 0.84 0.667 0.991 0.438 0.012
2123.0 0.997 0.84 0.667 0.991 0.438 0.012
2124.0 0.997 0.84 0.667 0.991 0.441 0.012
2125.0 0.997 0.84 0.667 0.991 0.441 0.012
2126.0 0.997 0.84 0.667 0.991 0.441 0.012
2127.0 0.997 0.84 0.667 0.991 0.441 0.012
2128.0 0.997 0.84 0.667 0.991 0.441 0.012
2129.0 0.997 0.84 0.667 0.991 0.441 0.012
2130.0 0.997 0.84 0.667 0.991 0.441 0.012
2131.0 0.997 0.84 0.667 0.991 0.441 0.012
2132.0 0.997 0.84 0.667 0.991 0.441 0.012
2133.0 0.997 0.84 0.667 0.991 0.441 0.012
2134.0 0.997 0.84 0.667 0.991 0.441 0.012
2135.0 0.997 0.84 0.667 0.991 0.441 0.012
2136.0 0.997 0.84 0.667 0.991 0.441 0.012
2137.0 0.997 0.84 0.667 0.991 0.441 0.012
2138.0 0.997 0.84 0.667 0.991 0.441 0.012
2139.0 0.997 0.84 0.667 0.991 0.441 0.012
2140.0 0.997 0.84 0.667 0.991 0.441 0.012
2141.0 0.997 0.84 0.667 0.991 0.441 0.012
2142.0 0.997 0.84 0.667 0.991 0.441 0.012
2143.0 0.997 0.84 0.667 0.991 0.441 0.012
2144.0 0.997 0.84 0.667 0.991 0.441 0.012
2145.0 0.997 0.84 0.667 0.991 0.441 0.012
2146.0 0.997 0.84 0.667 0.991 0.441 0.012
2147.0 0.997 0.84 0.667 0.991 0.441 0.012
2148.0 0.997 0.84 0.667 0.991 0.441 0.012
2149.0 0.997 0.84 0.667 0.991 0.441 0.012
2150.0 0.997 0.84 0.667 0.991 0.441 0.012
2151.0 0.997 0.84 0.667 0.994 0.441 0.012
2152.0 0.997 0.84 0.667 0.994 0.441 0.012
2153.0 0.997 0.84 0.667 0.994 0.441 0.012
2154.0 0.997 0.84 0.667 0.994 0.441 0.012
2155.0 0.997 0.84 0.667 0.994 0.441 0.012
2156.0 0.997 0.84 0.667 0.994 0.441 0.012
2157.0 0.997 0.84 0.667 0.994 0.441 0.012
2158.0 0.997 0.84 0.667 0.994 0.441 0.012
2159.0 0.997 0.84 0.67 0.994 0.441 0.012
2160.0 0.997 0.84 0.673 0.994 0.441 0.012
2161.0 0.997 0.84 0.673 0.994 0.441 0.012
2162.0 0.997 0.84 0.673 0.994 0.441 0.012
2163.0 0.997 0.84 0.673 0.994 0.441 0.012
2164.0 0.997 0.84 0.673 0.994 0.441 0.012
2165.0 0.997 0.84 0.673 0.994 0.441 0.012
2166.0 0.997 0.84 0.673 0.994 0.441 0.012
2167.0 0.997 0.84 0.673 0.994 0.441 0.012
2168.0 0.997 0.84 0.673 0.994 0.441 0.012
2169.0 0.997 0.84 0.673 0.994 0.441 0.012
2170.0 0.997 0.843 0.673 0.994 0.441 0.012
2171.0 0.997 0.843 0.673 0.994 0.441 0.012
2172.0 0.997 0.843 0.673 0.994 0.441 0.012
2173.0 0.997 0.843 0.673 0.994 0.441 0.012
2174.0 0.997 0.843 0.673 0.994 0.441 0.012
2175.0 0.997 0.843 0.673 0.994 0.441 0.012
2176.0 0.997 0.843 0.673 0.994 0.441 0.012
2177.0 0.997 0.843 0.673 0.994 0.444 0.012
2178.0 0.997 0.843 0.673 0.994 0.444 0.012
2179.0 0.997 0.843 0.673 0.994 0.444 0.012
2180.0 0.997 0.843 0.673 0.994 0.448 0.012
2181.0 0.997 0.843 0.673 0.994 0.448 0.012
2182.0 0.997 0.843 0.673 0.994 0.448 0.012
2183.0 0.997 0.843 0.673 0.994 0.448 0.012
2184.0 0.997 0.843 0.673 0.994 0.448 0.012
2185.0 0.997 0.843 0.673 0.994 0.448 0.012
2186.0 0.997 0.843 0.673 0.994 0.448 0.012
2187.0 0.997 0.843 0.673 0.994 0.448 0.012
2188.0 0.997 0.843 0.673 0.994 0.448 0.012
2189.0 0.997 0.843 0.673 0.994 0.448 0.012
2190.0 0.997 0.843 0.673 0.994 0.448 0.012
2191.0 0.997 0.843 0.673 0.994 0.448 0.012
2192.0 0.997 0.843 0.673 0.994 0.448 0.012
2193.0 0.997 0.843 0.673 0.994 0.448 0.012
2194.0 0.997 0.843 0.673 0.994 0.448 0.012
2195.0 0.997 0.843 0.673 0.994 0.448 0.012
2196.0 0.997 0.843 0.673 0.994 0.448 0.012
2197.0 0.997 0.843 0.673 0.994 0.448 0.012
2198.0 0.997 0.843 0.673 0.994 0.448 0.012
2199.0 0.997 0.843 0.673 0.994 0.448 0.012
2200.0 0.997 0.843 0.673 0.994 0.448 0.012
2201.0 0.997 0.843 0.673 0.994 0.448 0.012
2202.0 0.997 0.843 0.673 0.994 0.448 0.012
2203.0 0.997 0.843 0.673 0.994 0.448 0.012
2204.0 0.997 0.843 0.673 0.994 0.448 0.012
2205.0 0.997 0.846 0.673 0.994 0.448 0.012
2206.0 0.997 0.846 0.673 0.994 0.448 0.012
2207.0 0.997 0.846 0.673 0.994 0.448 0.012
2208.0 0.997 0.846 0.673 0.994 0.448 0.012
2209.0 0.997 0.846 0.673 0.994 0.448 0.012
2210.0 0.997 0.846 0.673 0.994 0.448 0.012
2211.0 0.997 0.846 0.673 0.994 0.448 0.012
2212.0 0.997 0.846 0.673 0.994 0.448 0.012
2213.0 0.997 0.846 0.673 0.994 0.448 0.012
2214.0 0.997 0.846 0.673 0.994 0.448 0.012
2215.0 0.997 0.846 0.673 0.994 0.448 0.012
2216.0 0.997 0.846 0.673 0.994 0.448 0.012
2217.0 0.997 0.846 0.673 0.994 0.448 0.012
2218.0 0.997 0.846 0.673 0.994 0.448 0.012
2219.0 0.997 0.846 0.673 0.994 0.448 0.012
2220.0 0.997 0.846 0.673 0.994 0.448 0.012
2221.0 0.997 0.846 0.673 0.994 0.448 0.012
2222.0 0.997 0.846 0.673 0.994 0.448 0.012
2223.0 0.997 0.846 0.673 0.994 0.448 0.012
2224.0 0.997 0.846 0.673 0.994 0.448 0.012
2225.0 0.997 0.846 0.673 0.994 0.448 0.012
2226.0 0.997 0.846 0.673 0.994 0.448 0.012
2227.0 0.997 0.846 0.673 0.994 0.448 0.012
2228.0 0.997 0.846 0.673 0.994 0.448 0.012
2229.0 0.997 0.846 0.673 0.994 0.448 0.012
2230.0 0.997 0.846 0.673 0.994 0.448 0.012
2231.0 0.997 0.846 0.673 0.994 0.448 0.012
2232.0 0.997 0.846 0.673 0.994 0.448 0.012
2233.0 0.997 0.846 0.673 0.994 0.448 0.012
2234.0 0.997 0.846 0.673 0.994 0.448 0.012
2235.0 0.997 0.846 0.673 0.994 0.448 0.012
2236.0 0.997 0.846 0.673 0.994 0.448 0.012
2237.0 0.997 0.846 0.673 0.994 0.448 0.012
2238.0 0.997 0.846 0.673 0.994 0.448 0.012
2239.0 0.997 0.846 0.673 0.994 0.448 0.012
2240.0 0.997 0.846 0.673 0.994 0.448 0.012
2241.0 0.997 0.846 0.673 0.994 0.448 0.012
2242.0 0.997 0.846 0.673 0.994 0.448 0.012
2243.0 0.997 0.846 0.673 0.994 0.448 0.012
2244.0 0.997 0.846 0.673 0.994 0.448 0.012
2245.0 0.997 0.846 0.673 0.994 0.448 0.012
2246.0 0.997 0.846 0.673 0.994 0.448 0.012
2247.0 0.997 0.846 0.673 0.994 0.448 0.012
2248.0 0.997 0.846 0.673 0.994 0.451 0.012
2249.0 0.997 0.846 0.673 0.994 0.451 0.012
2250.0 0.997 0.846 0.673 0.994 0.451 0.012
2251.0 0.997 0.846 0.673 0.994 0.451 0.012
2252.0 0.997 0.846 0.673 0.994 0.451 0.012
2253.0 0.997 0.846 0.673 0.994 0.451 0.012
2254.0 0.997 0.846 0.673 0.994 0.451 0.012
2255.0 0.997 0.846 0.673 0.994 0.451 0.012
2256.0 0.997 0.846 0.673 0.994 0.451 0.012
2257.0 0.997 0.846 0.673 0.994 0.451 0.012
2258.0 0.997 0.846 0.673 0.994 0.451 0.012
2259.0 0.997 0.846 0.673 0.994 0.451 0.012
2260.0 0.997 0.846 0.673 0.994 0.451 0.012
2261.0 0.997 0.846 0.673 0.994 0.451 0.012
2262.0 0.997 0.846 0.673 0.994 0.451 0.012
2263.0 0.997 0.846 0.673 0.994 0.451 0.012
2264.0 0.997 0.846 0.673 0.994 0.451 0.012
2265.0 0.997 0.846 0.673 0.994 0.451 0.012
2266.0 0.997 0.846 0.673 0.994 0.451 0.012
2267.0 0.997 0.846 0.673 0.994 0.451 0.012
2268.0 0.997 0.846 0.673 0.994 0.451 0.012
2269.0 0.997 0.846 0.673 0.994 0.451 0.012
2270.0 0.997 0.846 0.673 0.994 0.451 0.012
2271.0 0.997 0.846 0.673 0.994 0.451 0.012
2272.0 0.997 0.846 0.673 0.994 0.451 0.012
2273.0 0.997 0.846 0.673 0.994 0.454 0.012
2274.0 0.997 0.846 0.673 0.994 0.454 0.012
2275.0 0.997 0.846 0.673 0.994 0.454 0.012
2276.0 0.997 0.846 0.673 0.994 0.454 0.012
2277.0 0.997 0.846 0.673 0.994 0.454 0.012
2278.0 0.997 0.846 0.673 0.994 0.454 0.012
2279.0 0.997 0.846 0.673 0.994 0.454 0.012
2280.0 0.997 0.846 0.673 0.994 0.457 0.012
2281.0 0.997 0.846 0.673 0.994 0.457 0.012
2282.0 0.997 0.846 0.673 0.994 0.46 0.012
2283.0 0.997 0.846 0.673 0.994 0.46 0.012
2284.0 0.997 0.846 0.673 0.994 0.46 0.012
2285.0 0.997 0.846 0.673 0.994 0.46 0.012
2286.0 0.997 0.846 0.673 0.994 0.46 0.012
2287.0 0.997 0.846 0.673 0.994 0.46 0.012
2288.0 0.997 0.846 0.673 0.994 0.46 0.012
2289.0 0.997 0.846 0.673 0.994 0.46 0.012
2290.0 0.997 0.846 0.673 0.994 0.46 0.012
2291.0 0.997 0.846 0.673 0.994 0.46 0.012
2292.0 0.997 0.846 0.673 0.994 0.46 0.012
2293.0 0.997 0.846 0.673 0.994 0.46 0.012
2294.0 0.997 0.846 0.673 0.994 0.46 0.012
2295.0 0.997 0.846 0.673 0.994 0.46 0.012
2296.0 0.997 0.846 0.673 0.994 0.46 0.012
2297.0 0.997 0.846 0.673 0.994 0.46 0.012
2298.0 0.997 0.846 0.673 0.994 0.46 0.012
2299.0 0.997 0.846 0.673 0.994 0.46 0.012
2300.0 0.997 0.846 0.673 0.994 0.46 0.012
2301.0 0.997 0.846 0.673 0.994 0.46 0.012
2302.0 0.997 0.846 0.673 0.994 0.46 0.012
2303.0 0.997 0.846 0.673 0.994 0.46 0.012
2304.0 0.997 0.846 0.673 0.994 0.46 0.012
2305.0 0.997 0.846 0.673 0.994 0.46 0.012
2306.0 0.997 0.846 0.673 0.994 0.46 0.012
2307.0 0.997 0.846 0.673 0.994 0.46 0.012
2308.0 0.997 0.846 0.673 0.994 0.46 0.012
2309.0 0.997 0.846 0.673 0.994 0.46 0.012
2310.0 0.997 0.846 0.673 0.994 0.46 0.012
2311.0 0.997 0.846 0.673 0.994 0.46 0.012
2312.0 0.997 0.846 0.673 0.994 0.46 0.012
2313.0 0.997 0.846 0.673 0.994 0.46 0.012
2314.0 0.997 0.846 0.673 0.994 0.46 0.012
2315.0 0.997 0.846 0.673 0.994 0.46 0.012
2316.0 0.997 0.846 0.673 0.994 0.46 0.012
2317.0 0.997 0.846 0.673 0.994 0.46 0.012
2318.0 0.997 0.846 0.673 0.994 0.46 0.012
2319.0 0.997 0.846 0.673 0.994 0.46 0.012
2320.0 0.997 0.846 0.673 0.994 0.46 0.012
2321.0 0.997 0.846 0.673 0.994 0.46 0.012
2322.0 0.997 0.846 0.673 0.994 0.46 0.012
2323.0 0.997 0.846 0.673 0.994 0.46 0.012
2324.0 0.997 0.846 0.673 0.994 0.46 0.012
2325.0 0.997 0.846 0.673 0.994 0.46 0.012
2326.0 0.997 0.846 0.673 0.994 0.46 0.012
2327.0 0.997 0.846 0.673 0.994 0.46 0.012
2328.0 0.997 0.846 0.673 0.994 0.46 0.012
2329.0 0.997 0.846 0.673 0.994 0.46 0.012
2330.0 0.997 0.846 0.673 0.994 0.463 0.012
2331.0 0.997 0.846 0.673 0.994 0.463 0.012
2332.0 0.997 0.846 0.673 0.994 0.463 0.012
2333.0 0.997 0.846 0.673 0.994 0.463 0.012
2334.0 0.997 0.846 0.673 0.994 0.463 0.012
2335.0 0.997 0.846 0.673 0.994 0.463 0.012
2336.0 0.997 0.846 0.673 0.994 0.463 0.012
2337.0 0.997 0.846 0.673 0.994 0.463 0.012
2338.0 0.997 0.846 0.673 0.994 0.463 0.012
2339.0 0.997 0.846 0.673 0.994 0.463 0.012
2340.0 0.997 0.846 0.673 0.994 0.466 0.012
2341.0 0.997 0.846 0.673 0.994 0.466 0.012
2342.0 0.997 0.846 0.673 0.994 0.466 0.012
2343.0 0.997 0.846 0.673 0.994 0.466 0.012
2344.0 0.997 0.846 0.673 0.994 0.466 0.012
2345.0 0.997 0.846 0.673 0.994 0.466 0.012
2346.0 0.997 0.846 0.673 0.994 0.466 0.012
2347.0 0.997 0.846 0.673 0.994 0.466 0.012
2348.0 0.997 0.846 0.673 0.994 0.466 0.012
2349.0 0.997 0.846 0.673 0.994 0.466 0.012
2350.0 0.997 0.846 0.673 0.994 0.466 0.012
2351.0 0.997 0.846 0.673 0.994 0.466 0.012
2352.0 0.997 0.846 0.673 0.994 0.466 0.012
2353.0 0.997 0.846 0.673 0.994 0.466 0.012
2354.0 0.997 0.846 0.673 0.994 0.466 0.012
2355.0 0.997 0.846 0.673 0.994 0.466 0.012
2356.0 0.997 0.846 0.673 0.994 0.466 0.012
2357.0 0.997 0.846 0.673 0.994 0.466 0.012
2358.0 0.997 0.846 0.673 0.994 0.466 0.012
2359.0 0.997 0.846 0.673 0.994 0.466 0.012
2360.0 0.997 0.846 0.673 0.994 0.466 0.012
2361.0 0.997 0.846 0.673 0.994 0.466 0.012
2362.0 0.997 0.846 0.673 0.994 0.466 0.012
2363.0 0.997 0.846 0.673 0.994 0.466 0.012
2364.0 0.997 0.846 0.673 0.994 0.466 0.012
2365.0 0.997 0.846 0.673 0.994 0.466 0.012
2366.0 0.997 0.846 0.673 0.994 0.466 0.012
2367.0 0.997 0.846 0.676 0.994 0.466 0.012
2368.0 0.997 0.846 0.676 0.994 0.466 0.012
2369.0 0.997 0.846 0.676 0.994 0.466 0.012
2370.0 0.997 0.846 0.676 0.994 0.466 0.012
2371.0 0.997 0.846 0.676 0.994 0.466 0.012
2372.0 0.997 0.846 0.676 0.994 0.466 0.012
2373.0 0.997 0.846 0.676 0.994 0.466 0.012
2374.0 0.997 0.846 0.676 0.994 0.466 0.012
2375.0 0.997 0.846 0.676 0.994 0.466 0.012
2376.0 0.997 0.846 0.676 0.994 0.466 0.012
2377.0 0.997 0.846 0.676 0.994 0.466 0.012
2378.0 0.997 0.846 0.676 0.994 0.466 0.012
2379.0 0.997 0.846 0.676 0.994 0.466 0.012
2380.0 0.997 0.846 0.676 0.994 0.466 0.012
2381.0 0.997 0.846 0.676 0.994 0.466 0.012
2382.0 0.997 0.846 0.676 0.994 0.466 0.012
2383.0 0.997 0.846 0.676 0.994 0.466 0.012
2384.0 0.997 0.846 0.676 0.994 0.469 0.012
2385.0 0.997 0.846 0.676 0.994 0.469 0.012
2386.0 0.997 0.846 0.676 0.994 0.469 0.012
2387.0 0.997 0.846 0.676 0.994 0.469 0.012
2388.0 0.997 0.846 0.676 0.994 0.469 0.012
2389.0 0.997 0.846 0.676 0.994 0.469 0.012
2390.0 0.997 0.846 0.676 0.994 0.469 0.012
2391.0 0.997 0.846 0.676 0.994 0.469 0.012
2392.0 0.997 0.846 0.676 0.994 0.469 0.012
2393.0 0.997 0.846 0.676 0.994 0.469 0.012
2394.0 0.997 0.846 0.676 0.994 0.469 0.012
2395.0 0.997 0.846 0.676 0.994 0.469 0.012
2396.0 0.997 0.846 0.676 0.994 0.469 0.012
2397.0 0.997 0.846 0.676 0.994 0.469 0.012
2398.0 0.997 0.846 0.676 0.994 0.469 0.012
2399.0 0.997 0.846 0.679 0.994 0.469 0.012
2400.0 0.997 0.846 0.679 0.994 0.469 0.012
2401.0 0.997 0.846 0.679 0.994 0.469 0.012
2402.0 0.997 0.846 0.679 0.994 0.469 0.012
2403.0 0.997 0.846 0.679 0.994 0.469 0.012
2404.0 0.997 0.846 0.679 0.994 0.469 0.012
2405.0 0.997 0.846 0.679 0.994 0.469 0.012
2406.0 0.997 0.846 0.679 0.994 0.469 0.012
2407.0 0.997 0.846 0.679 0.994 0.469 0.012
2408.0 0.997 0.846 0.679 0.994 0.469 0.012
2409.0 0.997 0.846 0.679 0.994 0.469 0.012
2410.0 0.997 0.846 0.679 0.994 0.469 0.012
2411.0 0.997 0.846 0.679 0.994 0.469 0.012
2412.0 0.997 0.846 0.679 0.994 0.469 0.012
2413.0 0.997 0.846 0.679 0.994 0.469 0.012
2414.0 0.997 0.846 0.679 0.994 0.469 0.012
2415.0 0.997 0.846 0.679 0.994 0.472 0.012
2416.0 0.997 0.846 0.679 0.994 0.472 0.012
2417.0 0.997 0.846 0.679 0.994 0.472 0.012
2418.0 0.997 0.846 0.679 0.994 0.472 0.012
2419.0 0.997 0.846 0.679 0.994 0.472 0.012
2420.0 0.997 0.846 0.679 0.994 0.472 0.012
2421.0 0.997 0.846 0.679 0.994 0.472 0.012
2422.0 0.997 0.846 0.679 0.994 0.472 0.012
2423.0 0.997 0.846 0.679 0.994 0.472 0.012
2424.0 0.997 0.846 0.679 0.994 0.472 0.012
2425.0 0.997 0.846 0.679 0.994 0.472 0.012
2426.0 0.997 0.846 0.679 0.994 0.472 0.012
2427.0 0.997 0.846 0.679 0.994 0.472 0.012
2428.0 0.997 0.846 0.679 0.994 0.472 0.012
2429.0 0.997 0.846 0.679 0.994 0.472 0.012
2430.0 0.997 0.846 0.679 0.994 0.472 0.012
2431.0 0.997 0.849 0.679 0.994 0.472 0.012
2432.0 0.997 0.849 0.679 0.994 0.472 0.012
2433.0 0.997 0.852 0.679 0.994 0.472 0.012
2434.0 0.997 0.852 0.679 0.994 0.472 0.012
2435.0 0.997 0.852 0.679 0.994 0.472 0.012
2436.0 0.997 0.852 0.679 0.994 0.472 0.012
2437.0 0.997 0.852 0.679 0.994 0.472 0.012
2438.0 0.997 0.852 0.679 0.994 0.472 0.012
2439.0 0.997 0.852 0.679 0.994 0.472 0.012
2440.0 0.997 0.852 0.679 0.994 0.472 0.012
2441.0 0.997 0.852 0.679 0.994 0.472 0.012
2442.0 0.997 0.852 0.679 0.994 0.472 0.012
2443.0 0.997 0.852 0.679 0.994 0.472 0.012
2444.0 0.997 0.852 0.679 0.994 0.472 0.012
2445.0 0.997 0.852 0.679 0.994 0.472 0.012
2446.0 0.997 0.852 0.679 0.994 0.472 0.012
2447.0 0.997 0.852 0.679 0.994 0.472 0.012
2448.0 0.997 0.852 0.679 0.994 0.472 0.012
2449.0 0.997 0.852 0.679 0.994 0.472 0.012
2450.0 0.997 0.852 0.679 0.994 0.472 0.012
2451.0 0.997 0.852 0.679 0.994 0.472 0.012
2452.0 0.997 0.852 0.679 0.994 0.472 0.012
2453.0 0.997 0.852 0.679 0.994 0.472 0.012
2454.0 0.997 0.852 0.679 0.994 0.472 0.012
2455.0 0.997 0.852 0.679 0.994 0.472 0.012
2456.0 0.997 0.852 0.679 0.994 0.472 0.012
2457.0 0.997 0.852 0.679 0.994 0.475 0.012
2458.0 0.997 0.852 0.679 0.994 0.475 0.012
2459.0 0.997 0.852 0.679 0.994 0.475 0.012
2460.0 0.997 0.852 0.679 0.994 0.475 0.012
2461.0 0.997 0.852 0.679 0.994 0.475 0.012
2462.0 0.997 0.852 0.679 0.994 0.475 0.012
2463.0 0.997 0.852 0.679 0.994 0.475 0.012
2464.0 0.997 0.852 0.679 0.994 0.475 0.012
2465.0 0.997 0.852 0.679 0.994 0.475 0.012
2466.0 0.997 0.852 0.679 0.994 0.475 0.012
2467.0 0.997 0.852 0.679 0.994 0.475 0.012
2468.0 0.997 0.852 0.679 0.994 0.475 0.012
2469.0 0.997 0.852 0.679 0.994 0.475 0.012
2470.0 0.997 0.852 0.679 0.994 0.475 0.012
2471.0 0.997 0.852 0.679 0.994 0.475 0.012
2472.0 0.997 0.852 0.679 0.994 0.475 0.012
2473.0 0.997 0.852 0.679 0.994 0.478 0.012
2474.0 0.997 0.852 0.679 0.994 0.478 0.012
2475.0 0.997 0.852 0.679 0.994 0.478 0.012
2476.0 0.997 0.852 0.679 0.994 0.478 0.012
2477.0 0.997 0.852 0.679 0.994 0.478 0.012
2478.0 0.997 0.852 0.679 0.994 0.478 0.012
2479.0 0.997 0.852 0.679 0.994 0.478 0.012
2480.0 0.997 0.852 0.679 0.994 0.478 0.012
2481.0 0.997 0.852 0.679 0.994 0.478 0.012
2482.0 0.997 0.852 0.682 0.994 0.478 0.012
2483.0 0.997 0.852 0.682 0.994 0.478 0.012
2484.0 0.997 0.852 0.682 0.994 0.478 0.012
2485.0 0.997 0.852 0.682 0.994 0.478 0.012
2486.0 0.997 0.852 0.682 0.994 0.478 0.012
2487.0 0.997 0.852 0.682 0.994 0.478 0.012
2488.0 0.997 0.852 0.682 0.994 0.478 0.012
2489.0 0.997 0.852 0.682 0.994 0.478 0.012
2490.0 0.997 0.852 0.682 0.994 0.478 0.012
2491.0 0.997 0.852 0.682 0.994 0.478 0.012
2492.0 0.997 0.852 0.682 0.994 0.478 0.012
2493.0 0.997 0.852 0.682 0.994 0.478 0.012
2494.0 0.997 0.852 0.682 0.994 0.478 0.012
2495.0 0.997 0.852 0.682 0.994 0.478 0.012
2496.0 0.997 0.852 0.682 0.994 0.478 0.012
2497.0 0.997 0.852 0.682 0.994 0.478 0.012
2498.0 0.997 0.852 0.682 0.994 0.478 0.012
2499.0 0.997 0.852 0.682 0.994 0.478 0.012
2500.0 0.997 0.852 0.682 0.994 0.478 0.012
2501.0 0.997 0.852 0.682 0.994 0.478 0.012
2502.0 0.997 0.852 0.682 0.994 0.478 0.012
2503.0 0.997 0.852 0.682 0.994 0.478 0.012
2504.0 0.997 0.852 0.682 0.994 0.478 0.012
2505.0 0.997 0.852 0.682 0.994 0.478 0.012
2506.0 0.997 0.852 0.682 0.994 0.478 0.012
2507.0 0.997 0.852 0.682 0.994 0.478 0.012
2508.0 0.997 0.852 0.682 0.994 0.478 0.012
2509.0 0.997 0.852 0.682 0.994 0.478 0.012
2510.0 0.997 0.852 0.682 0.994 0.478 0.012
2511.0 0.997 0.852 0.682 0.994 0.478 0.012
2512.0 0.997 0.852 0.682 0.994 0.478 0.012
2513.0 0.997 0.852 0.682 0.994 0.478 0.012
2514.0 0.997 0.852 0.682 0.994 0.478 0.012
2515.0 0.997 0.852 0.682 0.994 0.478 0.012
2516.0 0.997 0.852 0.682 0.994 0.478 0.012
2517.0 0.997 0.852 0.682 0.994 0.481 0.012
2518.0 0.997 0.852 0.682 0.994 0.481 0.012
2519.0 0.997 0.852 0.682 0.994 0.481 0.012
2520.0 0.997 0.852 0.682 0.994 0.481 0.012
2521.0 0.997 0.852 0.682 0.994 0.481 0.012
2522.0 0.997 0.852 0.682 0.994 0.481 0.012
2523.0 0.997 0.852 0.682 0.994 0.481 0.012
2524.0 0.997 0.852 0.682 0.994 0.481 0.012
2525.0 0.997 0.852 0.682 0.994 0.481 0.012
2526.0 0.997 0.852 0.682 0.994 0.481 0.012
2527.0 0.997 0.852 0.682 0.994 0.481 0.012
2528.0 0.997 0.852 0.685 0.994 0.481 0.012
2529.0 0.997 0.852 0.685 0.994 0.481 0.012
2530.0 0.997 0.852 0.688 0.994 0.481 0.012
2531.0 0.997 0.852 0.688 0.994 0.481 0.012
2532.0 0.997 0.852 0.688 0.994 0.485 0.012
2533.0 0.997 0.852 0.688 0.994 0.485 0.012
2534.0 0.997 0.852 0.688 0.994 0.485 0.012
2535.0 0.997 0.852 0.688 0.994 0.485 0.012
2536.0 0.997 0.852 0.688 0.994 0.485 0.012
2537.0 0.997 0.852 0.688 0.994 0.485 0.012
2538.0 0.997 0.852 0.688 0.994 0.485 0.012
2539.0 0.997 0.852 0.688 0.994 0.485 0.012
2540.0 0.997 0.852 0.688 0.994 0.485 0.012
2541.0 0.997 0.852 0.688 0.994 0.485 0.012
2542.0 0.997 0.852 0.688 0.994 0.485 0.012
2543.0 0.997 0.852 0.688 0.994 0.485 0.012
2544.0 0.997 0.852 0.688 0.994 0.485 0.012
2545.0 0.997 0.852 0.688 0.994 0.485 0.012
2546.0 0.997 0.852 0.688 0.994 0.485 0.012
2547.0 0.997 0.852 0.688 0.994 0.485 0.012
2548.0 0.997 0.852 0.688 0.994 0.485 0.012
2549.0 0.997 0.852 0.688 0.994 0.485 0.012
2550.0 0.997 0.852 0.688 0.994 0.485 0.012
2551.0 0.997 0.852 0.688 0.994 0.485 0.012
2552.0 0.997 0.852 0.688 0.994 0.485 0.012
2553.0 0.997 0.852 0.688 0.994 0.485 0.012
2554.0 0.997 0.852 0.688 0.994 0.485 0.012
2555.0 0.997 0.852 0.688 0.994 0.485 0.012
2556.0 0.997 0.852 0.688 0.994 0.485 0.012
2557.0 0.997 0.852 0.688 0.994 0.485 0.012
2558.0 0.997 0.852 0.688 0.994 0.485 0.012
2559.0 0.997 0.852 0.688 0.994 0.485 0.012
2560.0 0.997 0.852 0.688 0.994 0.485 0.012
2561.0 0.997 0.852 0.688 0.994 0.485 0.012
2562.0 0.997 0.852 0.688 0.994 0.485 0.012
2563.0 0.997 0.852 0.688 0.994 0.485 0.012
2564.0 0.997 0.852 0.688 0.994 0.485 0.012
2565.0 0.997 0.852 0.688 0.994 0.485 0.012
2566.0 0.997 0.852 0.688 0.994 0.485 0.012
2567.0 0.997 0.852 0.688 0.994 0.485 0.012
2568.0 0.997 0.852 0.688 0.994 0.485 0.012
2569.0 0.997 0.852 0.688 0.994 0.485 0.012
2570.0 0.997 0.852 0.688 0.994 0.485 0.012
2571.0 0.997 0.852 0.688 0.994 0.485 0.012
2572.0 0.997 0.852 0.688 0.994 0.485 0.012
2573.0 0.997 0.852 0.688 0.994 0.485 0.012
2574.0 0.997 0.852 0.688 0.994 0.485 0.012
2575.0 0.997 0.852 0.688 0.994 0.485 0.012
2576.0 0.997 0.852 0.688 0.994 0.485 0.012
2577.0 0.997 0.852 0.688 0.994 0.485 0.012
2578.0 0.997 0.852 0.688 0.994 0.485 0.012
2579.0 0.997 0.852 0.688 0.994 0.485 0.012
2580.0 0.997 0.852 0.688 0.994 0.485 0.012
2581.0 0.997 0.852 0.688 0.994 0.485 0.012
2582.0 0.997 0.852 0.688 0.994 0.485 0.012
2583.0 0.997 0.852 0.688 0.994 0.485 0.012
2584.0 0.997 0.852 0.688 0.994 0.485 0.012
2585.0 0.997 0.852 0.688 0.994 0.485 0.012
2586.0 0.997 0.852 0.688 0.994 0.485 0.012
2587.0 0.997 0.855 0.688 0.994 0.485 0.012
2588.0 0.997 0.855 0.688 0.994 0.488 0.012
2589.0 0.997 0.855 0.688 0.994 0.488 0.012
2590.0 0.997 0.855 0.688 0.994 0.488 0.012
2591.0 0.997 0.855 0.688 0.994 0.488 0.012
2592.0 0.997 0.855 0.688 0.994 0.488 0.012
2593.0 0.997 0.855 0.688 0.994 0.488 0.012
2594.0 0.997 0.855 0.688 0.994 0.488 0.012
2595.0 0.997 0.855 0.688 0.994 0.488 0.012
2596.0 0.997 0.855 0.688 0.994 0.488 0.012
2597.0 0.997 0.855 0.688 0.994 0.488 0.012
2598.0 0.997 0.855 0.688 0.994 0.488 0.012
2599.0 0.997 0.855 0.688 0.994 0.488 0.012
2600.0 0.997 0.855 0.688 0.994 0.488 0.012
2601.0 0.997 0.855 0.688 0.994 0.488 0.012
2602.0 0.997 0.855 0.688 0.994 0.488 0.012
2603.0 0.997 0.855 0.688 0.994 0.488 0.012
2604.0 0.997 0.855 0.688 0.994 0.488 0.012
2605.0 0.997 0.855 0.688 0.994 0.488 0.012
2606.0 0.997 0.855 0.688 0.994 0.488 0.012
2607.0 0.997 0.855 0.688 0.994 0.488 0.012
2608.0 0.997 0.855 0.688 0.994 0.488 0.012
2609.0 0.997 0.855 0.688 0.994 0.488 0.012
2610.0 0.997 0.855 0.688 0.994 0.488 0.012
2611.0 0.997 0.855 0.688 0.994 0.488 0.012
2612.0 0.997 0.855 0.688 0.994 0.488 0.012
2613.0 0.997 0.855 0.688 0.994 0.488 0.012
2614.0 0.997 0.855 0.688 0.994 0.488 0.012
2615.0 0.997 0.855 0.688 0.994 0.488 0.012
2616.0 0.997 0.855 0.688 0.994 0.488 0.012
2617.0 0.997 0.855 0.688 0.994 0.488 0.012
2618.0 0.997 0.855 0.688 0.994 0.488 0.012
2619.0 0.997 0.855 0.688 0.994 0.488 0.012
2620.0 0.997 0.855 0.688 0.994 0.488 0.012
2621.0 0.997 0.855 0.688 0.994 0.488 0.012
2622.0 0.997 0.855 0.688 0.994 0.488 0.012
2623.0 0.997 0.855 0.688 0.994 0.488 0.012
2624.0 0.997 0.855 0.688 0.994 0.488 0.012
2625.0 0.997 0.855 0.688 0.994 0.488 0.012
2626.0 0.997 0.855 0.688 0.994 0.488 0.012
2627.0 0.997 0.855 0.688 0.994 0.488 0.012
2628.0 0.997 0.855 0.688 0.994 0.488 0.012
2629.0 0.997 0.855 0.688 0.994 0.488 0.012
2630.0 0.997 0.855 0.688 0.994 0.488 0.012
2631.0 0.997 0.855 0.688 0.994 0.488 0.012
2632.0 0.997 0.855 0.688 0.994 0.488 0.012
2633.0 0.997 0.855 0.688 0.994 0.488 0.012
2634.0 0.997 0.855 0.688 0.994 0.488 0.012
2635.0 0.997 0.855 0.688 0.994 0.488 0.012
2636.0 0.997 0.855 0.688 0.994 0.488 0.012
2637.0 0.997 0.855 0.688 0.994 0.488 0.012
2638.0 0.997 0.855 0.688 0.994 0.488 0.012
2639.0 0.997 0.855 0.688 0.994 0.488 0.012
2640.0 0.997 0.855 0.688 0.994 0.488 0.012
2641.0 0.997 0.855 0.688 0.994 0.488 0.012
2642.0 0.997 0.855 0.688 0.994 0.488 0.012
2643.0 0.997 0.855 0.688 0.994 0.488 0.012
2644.0 0.997 0.855 0.688 0.994 0.488 0.012
2645.0 0.997 0.855 0.688 0.994 0.488 0.012
2646.0 0.997 0.855 0.688 0.994 0.488 0.012
2647.0 0.997 0.855 0.688 0.994 0.488 0.012
2648.0 0.997 0.855 0.688 0.994 0.488 0.012
2649.0 0.997 0.855 0.688 0.994 0.488 0.012
2650.0 0.997 0.855 0.688 0.994 0.488 0.012
2651.0 0.997 0.855 0.688 0.994 0.488 0.012
2652.0 0.997 0.855 0.688 0.994 0.488 0.012
2653.0 0.997 0.855 0.688 0.994 0.488 0.012
2654.0 0.997 0.855 0.688 0.994 0.488 0.012
2655.0 0.997 0.855 0.688 0.994 0.488 0.012
2656.0 0.997 0.855 0.688 0.994 0.488 0.012
2657.0 0.997 0.855 0.688 0.994 0.488 0.012
2658.0 0.997 0.855 0.688 0.994 0.488 0.012
2659.0 0.997 0.855 0.688 0.994 0.488 0.012
2660.0 0.997 0.855 0.688 0.994 0.488 0.012
2661.0 0.997 0.855 0.688 0.994 0.491 0.012
2662.0 0.997 0.855 0.688 0.994 0.491 0.012
2663.0 0.997 0.855 0.688 0.994 0.491 0.012
2664.0 0.997 0.855 0.688 0.994 0.491 0.012
2665.0 0.997 0.855 0.688 0.994 0.491 0.012
2666.0 0.997 0.855 0.688 0.994 0.491 0.012
2667.0 0.997 0.855 0.688 0.994 0.491 0.012
2668.0 0.997 0.855 0.688 0.994 0.491 0.012
2669.0 0.997 0.855 0.688 0.994 0.491 0.012
2670.0 0.997 0.855 0.688 0.994 0.491 0.012
2671.0 0.997 0.855 0.688 0.994 0.491 0.012
2672.0 0.997 0.855 0.688 0.994 0.491 0.012
2673.0 0.997 0.855 0.688 0.994 0.491 0.012
2674.0 0.997 0.855 0.688 0.994 0.491 0.012
2675.0 0.997 0.855 0.688 0.994 0.491 0.012
2676.0 0.997 0.855 0.688 0.994 0.491 0.012
2677.0 0.997 0.855 0.688 0.994 0.491 0.012
2678.0 0.997 0.855 0.688 0.994 0.491 0.012
2679.0 0.997 0.855 0.688 0.994 0.491 0.012
2680.0 0.997 0.855 0.688 0.994 0.491 0.012
2681.0 0.997 0.855 0.688 0.994 0.491 0.012
2682.0 0.997 0.855 0.688 0.994 0.491 0.012
2683.0 0.997 0.855 0.688 0.994 0.491 0.012
2684.0 0.997 0.855 0.688 0.994 0.494 0.012
2685.0 0.997 0.855 0.688 0.994 0.494 0.012
2686.0 0.997 0.855 0.688 0.994 0.494 0.012
2687.0 0.997 0.855 0.688 0.994 0.494 0.012
2688.0 0.997 0.855 0.688 0.994 0.494 0.012
2689.0 0.997 0.855 0.688 0.994 0.494 0.012
2690.0 0.997 0.855 0.688 0.994 0.494 0.012
2691.0 0.997 0.855 0.688 0.994 0.494 0.012
2692.0 0.997 0.855 0.688 0.994 0.494 0.012
2693.0 0.997 0.855 0.688 0.994 0.494 0.012
2694.0 0.997 0.855 0.688 0.994 0.494 0.012
2695.0 0.997 0.855 0.688 0.994 0.494 0.012
2696.0 0.997 0.855 0.688 0.994 0.494 0.012
2697.0 0.997 0.855 0.688 0.994 0.494 0.012
2698.0 0.997 0.855 0.688 0.994 0.494 0.012
2699.0 0.997 0.855 0.688 0.994 0.494 0.012
2700.0 0.997 0.855 0.688 0.994 0.494 0.012
2701.0 0.997 0.855 0.688 0.994 0.494 0.012
2702.0 0.997 0.855 0.688 0.994 0.494 0.012
2703.0 0.997 0.855 0.688 0.994 0.494 0.012
2704.0 0.997 0.855 0.688 0.994 0.494 0.012
2705.0 0.997 0.855 0.688 0.994 0.494 0.012
2706.0 0.997 0.855 0.688 0.994 0.494 0.012
2707.0 0.997 0.855 0.688 0.994 0.494 0.012
2708.0 0.997 0.855 0.688 0.994 0.494 0.012
2709.0 0.997 0.855 0.688 0.994 0.494 0.012
2710.0 0.997 0.855 0.688 0.994 0.497 0.012
2711.0 0.997 0.855 0.688 0.994 0.497 0.012
2712.0 0.997 0.855 0.688 0.994 0.497 0.012
2713.0 0.997 0.855 0.688 0.994 0.497 0.012
2714.0 0.997 0.855 0.688 0.994 0.497 0.012
2715.0 0.997 0.855 0.688 0.994 0.497 0.012
2716.0 0.997 0.855 0.688 0.994 0.497 0.012
2717.0 0.997 0.855 0.688 0.994 0.497 0.012
2718.0 0.997 0.855 0.688 0.994 0.497 0.012
2719.0 0.997 0.855 0.688 0.994 0.497 0.012
2720.0 0.997 0.855 0.688 0.994 0.497 0.012
2721.0 0.997 0.855 0.688 0.994 0.497 0.012
2722.0 0.997 0.855 0.688 0.994 0.497 0.012
2723.0 0.997 0.855 0.688 0.994 0.497 0.012
2724.0 0.997 0.855 0.688 0.994 0.497 0.012
2725.0 0.997 0.855 0.688 0.994 0.497 0.012
2726.0 0.997 0.855 0.688 0.994 0.497 0.012
2727.0 0.997 0.855 0.688 0.994 0.497 0.012
2728.0 0.997 0.855 0.688 0.994 0.497 0.012
2729.0 0.997 0.855 0.688 0.994 0.497 0.012
2730.0 0.997 0.855 0.688 0.994 0.497 0.012
2731.0 0.997 0.855 0.688 0.994 0.497 0.012
2732.0 0.997 0.855 0.688 0.994 0.497 0.012
2733.0 0.997 0.855 0.688 0.994 0.497 0.012
2734.0 0.997 0.855 0.688 0.994 0.497 0.012
2735.0 0.997 0.855 0.688 0.994 0.497 0.012
2736.0 0.997 0.855 0.688 0.994 0.497 0.012
2737.0 0.997 0.855 0.688 0.994 0.497 0.012
2738.0 0.997 0.855 0.688 0.994 0.497 0.012
2739.0 0.997 0.855 0.688 0.994 0.497 0.012
2740.0 0.997 0.855 0.688 0.994 0.497 0.012
2741.0 0.997 0.855 0.688 0.994 0.497 0.012
2742.0 0.997 0.855 0.688 0.994 0.5 0.012
2743.0 0.997 0.855 0.688 0.994 0.5 0.012
2744.0 0.997 0.855 0.688 0.994 0.5 0.012
2745.0 0.997 0.855 0.688 0.994 0.5 0.012
2746.0 0.997 0.855 0.688 0.994 0.5 0.012
2747.0 0.997 0.855 0.688 0.994 0.5 0.012
2748.0 0.997 0.855 0.688 0.994 0.5 0.012
2749.0 0.997 0.855 0.688 0.994 0.5 0.012
2750.0 0.997 0.855 0.688 0.994 0.5 0.012
2751.0 0.997 0.855 0.688 0.994 0.5 0.012
2752.0 0.997 0.855 0.688 0.994 0.5 0.012
2753.0 0.997 0.855 0.688 0.994 0.5 0.012
2754.0 0.997 0.855 0.688 0.994 0.5 0.012
2755.0 0.997 0.855 0.688 0.994 0.5 0.012
2756.0 0.997 0.855 0.688 0.994 0.5 0.012
2757.0 0.997 0.855 0.688 0.994 0.5 0.012
2758.0 0.997 0.855 0.688 0.994 0.5 0.012
2759.0 0.997 0.855 0.688 0.994 0.5 0.012
2760.0 0.997 0.855 0.688 0.994 0.5 0.012
2761.0 0.997 0.855 0.688 0.994 0.5 0.012
2762.0 0.997 0.855 0.688 0.994 0.5 0.012
2763.0 0.997 0.855 0.688 0.994 0.5 0.012
2764.0 0.997 0.855 0.688 0.994 0.5 0.012
2765.0 0.997 0.855 0.688 0.994 0.503 0.012
2766.0 0.997 0.855 0.688 0.994 0.503 0.012
2767.0 0.997 0.855 0.688 0.994 0.503 0.012
2768.0 0.997 0.855 0.688 0.994 0.503 0.012
2769.0 0.997 0.855 0.688 0.994 0.503 0.012
2770.0 0.997 0.855 0.688 0.994 0.503 0.012
2771.0 0.997 0.855 0.688 0.994 0.503 0.012
2772.0 0.997 0.855 0.688 0.994 0.503 0.012
2773.0 0.997 0.855 0.688 0.994 0.503 0.012
2774.0 0.997 0.855 0.688 0.994 0.503 0.012
2775.0 0.997 0.855 0.688 0.994 0.503 0.012
2776.0 0.997 0.855 0.688 0.994 0.503 0.012
2777.0 0.997 0.855 0.688 0.994 0.503 0.012
2778.0 0.997 0.855 0.688 0.994 0.503 0.012
2779.0 0.997 0.855 0.688 0.994 0.503 0.012
2780.0 0.997 0.855 0.688 0.994 0.503 0.012
2781.0 0.997 0.855 0.688 0.994 0.503 0.012
2782.0 0.997 0.855 0.688 0.994 0.503 0.012
2783.0 0.997 0.855 0.688 0.994 0.503 0.012
2784.0 0.997 0.855 0.688 0.994 0.503 0.012
2785.0 0.997 0.855 0.688 0.994 0.503 0.012
2786.0 0.997 0.855 0.688 0.994 0.503 0.012
2787.0 0.997 0.855 0.688 0.994 0.503 0.012
2788.0 0.997 0.855 0.688 0.994 0.503 0.012
2789.0 0.997 0.855 0.688 0.994 0.503 0.012
2790.0 0.997 0.855 0.688 0.994 0.503 0.012
2791.0 0.997 0.855 0.688 0.994 0.503 0.012
2792.0 0.997 0.855 0.688 0.994 0.503 0.012
2793.0 0.997 0.858 0.688 0.994 0.503 0.012
2794.0 0.997 0.858 0.688 0.994 0.503 0.012
2795.0 0.997 0.858 0.688 0.994 0.503 0.012
2796.0 0.997 0.858 0.688 0.994 0.503 0.012
2797.0 0.997 0.858 0.688 0.994 0.503 0.012
2798.0 0.997 0.858 0.688 0.994 0.503 0.012
2799.0 0.997 0.858 0.688 0.994 0.503 0.012
2800.0 0.997 0.858 0.688 0.994 0.503 0.012
2801.0 0.997 0.858 0.688 0.994 0.503 0.012
2802.0 0.997 0.858 0.688 0.994 0.503 0.012
2803.0 0.997 0.858 0.688 0.994 0.503 0.012
2804.0 0.997 0.858 0.688 0.994 0.503 0.012
2805.0 0.997 0.858 0.688 0.994 0.503 0.012
2806.0 0.997 0.858 0.688 0.994 0.503 0.012
2807.0 0.997 0.858 0.688 0.994 0.503 0.012
2808.0 0.997 0.858 0.688 0.994 0.503 0.012
2809.0 0.997 0.858 0.688 0.994 0.503 0.012
2810.0 0.997 0.858 0.688 0.994 0.503 0.012
2811.0 0.997 0.858 0.688 0.994 0.503 0.012
2812.0 0.997 0.858 0.688 0.994 0.503 0.012
2813.0 0.997 0.858 0.688 0.994 0.503 0.012
2814.0 0.997 0.858 0.688 0.994 0.506 0.012
2815.0 0.997 0.858 0.688 0.994 0.506 0.012
2816.0 0.997 0.858 0.688 0.994 0.506 0.012
2817.0 0.997 0.858 0.688 0.994 0.506 0.012
2818.0 0.997 0.858 0.688 0.994 0.506 0.012
2819.0 0.997 0.858 0.688 0.994 0.506 0.012
2820.0 0.997 0.858 0.688 0.994 0.506 0.012
2821.0 0.997 0.858 0.688 0.994 0.506 0.012
2822.0 0.997 0.858 0.688 0.994 0.506 0.012
2823.0 0.997 0.858 0.688 0.994 0.506 0.012
2824.0 0.997 0.858 0.688 0.994 0.506 0.012
2825.0 0.997 0.858 0.688 0.994 0.506 0.012
2826.0 0.997 0.858 0.688 0.994 0.506 0.012
2827.0 0.997 0.858 0.688 0.994 0.506 0.012
2828.0 0.997 0.858 0.688 0.994 0.506 0.012
2829.0 0.997 0.858 0.688 0.994 0.506 0.012
2830.0 0.997 0.858 0.688 0.994 0.506 0.012
2831.0 0.997 0.858 0.688 0.994 0.506 0.012
2832.0 0.997 0.858 0.688 0.994 0.506 0.012
2833.0 0.997 0.858 0.688 0.994 0.506 0.012
2834.0 0.997 0.858 0.688 0.994 0.506 0.012
2835.0 0.997 0.858 0.688 0.994 0.506 0.012
2836.0 0.997 0.858 0.688 0.994 0.506 0.012
2837.0 0.997 0.858 0.688 0.994 0.506 0.012
2838.0 0.997 0.858 0.688 0.994 0.506 0.012
2839.0 0.997 0.858 0.688 0.994 0.506 0.012
2840.0 0.997 0.858 0.688 0.994 0.506 0.012
2841.0 0.997 0.858 0.688 0.994 0.506 0.012
2842.0 0.997 0.858 0.688 0.994 0.506 0.012
2843.0 0.997 0.858 0.688 0.994 0.506 0.012
2844.0 0.997 0.858 0.688 0.994 0.506 0.012
2845.0 0.997 0.858 0.688 0.994 0.506 0.012
2846.0 0.997 0.858 0.688 0.994 0.506 0.012
2847.0 0.997 0.858 0.688 0.994 0.506 0.012
2848.0 0.997 0.858 0.688 0.994 0.506 0.012
2849.0 0.997 0.858 0.688 0.994 0.506 0.012
2850.0 0.997 0.858 0.688 0.994 0.506 0.012
2851.0 0.997 0.858 0.688 0.994 0.506 0.012
2852.0 0.997 0.858 0.688 0.994 0.506 0.012
2853.0 0.997 0.858 0.688 0.994 0.506 0.012
2854.0 0.997 0.858 0.688 0.994 0.506 0.012
2855.0 0.997 0.858 0.688 0.994 0.506 0.012
2856.0 0.997 0.858 0.688 0.994 0.506 0.012
2857.0 0.997 0.858 0.688 0.994 0.506 0.012
2858.0 0.997 0.858 0.688 0.994 0.506 0.012
2859.0 0.997 0.858 0.688 0.994 0.506 0.012
2860.0 0.997 0.858 0.688 0.994 0.506 0.012
2861.0 0.997 0.858 0.688 0.994 0.506 0.012
2862.0 0.997 0.858 0.688 0.994 0.506 0.012
2863.0 0.997 0.858 0.688 0.994 0.506 0.012
2864.0 0.997 0.858 0.688 0.994 0.506 0.012
2865.0 0.997 0.858 0.688 0.994 0.506 0.012
2866.0 0.997 0.858 0.688 0.994 0.506 0.012
2867.0 0.997 0.858 0.688 0.994 0.506 0.012
2868.0 0.997 0.858 0.688 0.994 0.506 0.012
2869.0 0.997 0.858 0.688 0.994 0.506 0.012
2870.0 0.997 0.858 0.688 0.994 0.506 0.012
2871.0 0.997 0.858 0.688 0.994 0.506 0.012
2872.0 0.997 0.858 0.688 0.994 0.506 0.012
2873.0 0.997 0.858 0.688 0.994 0.506 0.012
2874.0 0.997 0.858 0.688 0.994 0.506 0.012
2875.0 0.997 0.858 0.688 0.994 0.506 0.012
2876.0 0.997 0.858 0.688 0.994 0.506 0.012
2877.0 0.997 0.858 0.688 0.994 0.506 0.012
2878.0 0.997 0.858 0.688 0.994 0.506 0.012
2879.0 0.997 0.858 0.688 0.994 0.506 0.012
2880.0 0.997 0.858 0.688 0.994 0.506 0.012
2881.0 0.997 0.858 0.688 0.994 0.506 0.012
2882.0 0.997 0.858 0.688 0.994 0.506 0.012
2883.0 0.997 0.858 0.688 0.994 0.506 0.012
2884.0 0.997 0.858 0.688 0.994 0.509 0.012
2885.0 0.997 0.858 0.688 0.994 0.509 0.012
2886.0 0.997 0.858 0.688 0.994 0.509 0.012
2887.0 0.997 0.858 0.688 0.994 0.509 0.012
2888.0 0.997 0.858 0.688 0.994 0.509 0.012
2889.0 0.997 0.858 0.688 0.994 0.509 0.012
2890.0 0.997 0.858 0.688 0.994 0.509 0.012
2891.0 0.997 0.858 0.688 0.994 0.509 0.012
2892.0 0.997 0.858 0.688 0.994 0.509 0.012
2893.0 0.997 0.858 0.688 0.994 0.509 0.012
2894.0 0.997 0.858 0.688 0.994 0.509 0.012
2895.0 0.997 0.858 0.688 0.994 0.509 0.012
2896.0 0.997 0.858 0.688 0.994 0.509 0.012
2897.0 0.997 0.858 0.691 0.994 0.509 0.012
2898.0 0.997 0.858 0.691 0.994 0.509 0.012
2899.0 0.997 0.858 0.691 0.994 0.509 0.012
2900.0 0.997 0.858 0.691 0.994 0.509 0.012
2901.0 0.997 0.858 0.691 0.994 0.509 0.012
2902.0 0.997 0.858 0.691 0.994 0.509 0.012
2903.0 0.997 0.858 0.691 0.994 0.509 0.012
2904.0 0.997 0.858 0.691 0.994 0.509 0.012
2905.0 0.997 0.858 0.691 0.994 0.509 0.012
2906.0 0.997 0.858 0.691 0.994 0.509 0.012
2907.0 0.997 0.858 0.691 0.994 0.509 0.012
2908.0 0.997 0.858 0.691 0.994 0.509 0.012
2909.0 0.997 0.858 0.691 0.994 0.509 0.012
2910.0 0.997 0.858 0.694 0.994 0.509 0.012
2911.0 0.997 0.858 0.694 0.994 0.509 0.012
2912.0 0.997 0.858 0.694 0.994 0.509 0.012
2913.0 0.997 0.858 0.694 0.994 0.509 0.012
2914.0 0.997 0.858 0.694 0.994 0.509 0.012
2915.0 0.997 0.858 0.694 0.994 0.509 0.012
2916.0 0.997 0.858 0.694 0.994 0.509 0.012
2917.0 0.997 0.858 0.694 0.994 0.509 0.012
2918.0 0.997 0.858 0.694 0.994 0.509 0.012
2919.0 0.997 0.858 0.698 0.994 0.509 0.012
2920.0 0.997 0.858 0.698 0.994 0.509 0.012
2921.0 0.997 0.858 0.698 0.994 0.509 0.012
2922.0 0.997 0.858 0.698 0.994 0.509 0.012
2923.0 0.997 0.858 0.698 0.994 0.509 0.012
2924.0 0.997 0.858 0.698 0.994 0.512 0.012
2925.0 0.997 0.858 0.698 0.994 0.512 0.012
2926.0 0.997 0.858 0.698 0.994 0.512 0.012
2927.0 0.997 0.858 0.698 0.994 0.512 0.012
2928.0 0.997 0.858 0.698 0.994 0.512 0.012
2929.0 0.997 0.858 0.698 0.994 0.512 0.012
2930.0 0.997 0.858 0.698 0.994 0.512 0.012
2931.0 0.997 0.858 0.698 0.994 0.512 0.012
2932.0 0.997 0.858 0.698 0.994 0.512 0.012
2933.0 0.997 0.858 0.698 0.994 0.512 0.012
2934.0 0.997 0.858 0.698 0.994 0.512 0.012
2935.0 0.997 0.858 0.698 0.994 0.512 0.012
2936.0 0.997 0.858 0.698 0.994 0.512 0.012
2937.0 0.997 0.858 0.698 0.994 0.512 0.012
2938.0 0.997 0.858 0.698 0.994 0.512 0.012
2939.0 0.997 0.858 0.698 0.994 0.512 0.012
2940.0 0.997 0.858 0.698 0.994 0.512 0.012
2941.0 0.997 0.858 0.698 0.994 0.512 0.012
2942.0 0.997 0.858 0.698 0.994 0.512 0.012
2943.0 0.997 0.858 0.698 0.994 0.512 0.012
2944.0 0.997 0.858 0.698 0.994 0.512 0.012
2945.0 0.997 0.858 0.698 0.994 0.512 0.012
2946.0 0.997 0.858 0.698 0.994 0.512 0.012
2947.0 0.997 0.858 0.698 0.994 0.512 0.012
2948.0 0.997 0.858 0.698 0.994 0.512 0.012
2949.0 0.997 0.858 0.698 0.994 0.512 0.012
2950.0 0.997 0.858 0.698 0.994 0.512 0.012
2951.0 0.997 0.858 0.698 0.994 0.512 0.012
2952.0 0.997 0.858 0.701 0.994 0.512 0.012
2953.0 0.997 0.858 0.701 0.994 0.512 0.012
2954.0 0.997 0.858 0.701 0.994 0.512 0.012
2955.0 0.997 0.858 0.701 0.994 0.512 0.012
2956.0 0.997 0.858 0.701 0.994 0.512 0.012
2957.0 0.997 0.858 0.701 0.994 0.512 0.012
2958.0 0.997 0.858 0.701 0.994 0.512 0.012
2959.0 0.997 0.858 0.701 0.994 0.512 0.012
2960.0 0.997 0.858 0.701 0.994 0.512 0.012
2961.0 0.997 0.858 0.701 0.994 0.512 0.012
2962.0 0.997 0.858 0.701 0.994 0.512 0.012
2963.0 0.997 0.858 0.701 0.994 0.512 0.012
2964.0 0.997 0.858 0.701 0.994 0.512 0.012
2965.0 0.997 0.858 0.701 0.994 0.512 0.012
2966.0 0.997 0.858 0.701 0.994 0.512 0.012
2967.0 0.997 0.858 0.701 0.994 0.512 0.012
2968.0 0.997 0.858 0.701 0.994 0.512 0.012
2969.0 0.997 0.858 0.701 0.994 0.512 0.012
2970.0 0.997 0.858 0.701 0.994 0.512 0.012
2971.0 0.997 0.858 0.701 0.994 0.512 0.012
2972.0 0.997 0.858 0.701 0.994 0.512 0.012
2973.0 0.997 0.858 0.701 0.994 0.512 0.012
2974.0 0.997 0.858 0.701 0.994 0.512 0.012
2975.0 0.997 0.858 0.701 0.994 0.512 0.012
2976.0 0.997 0.858 0.701 0.994 0.512 0.012
2977.0 0.997 0.858 0.701 0.994 0.512 0.012
2978.0 0.997 0.858 0.704 0.994 0.512 0.012
2979.0 0.997 0.858 0.704 0.994 0.512 0.012
2980.0 0.997 0.858 0.704 0.994 0.512 0.012
2981.0 0.997 0.858 0.704 0.994 0.512 0.012
2982.0 0.997 0.858 0.704 0.994 0.512 0.012
2983.0 0.997 0.858 0.704 0.994 0.512 0.012
2984.0 0.997 0.858 0.704 0.994 0.512 0.012
2985.0 0.997 0.858 0.704 0.994 0.512 0.012
2986.0 0.997 0.858 0.704 0.994 0.512 0.012
2987.0 0.997 0.858 0.704 0.994 0.512 0.012
2988.0 0.997 0.858 0.704 0.994 0.512 0.012
2989.0 0.997 0.858 0.704 0.994 0.512 0.012
2990.0 0.997 0.858 0.704 0.994 0.512 0.012
2991.0 0.997 0.858 0.704 0.994 0.512 0.012
2992.0 0.997 0.858 0.704 0.994 0.512 0.012
2993.0 0.997 0.858 0.704 0.994 0.512 0.012
2994.0 0.997 0.858 0.704 0.994 0.512 0.012
2995.0 0.997 0.858 0.704 0.994 0.512 0.012
2996.0 0.997 0.858 0.704 0.994 0.515 0.012
2997.0 0.997 0.858 0.704 0.994 0.515 0.012
2998.0 0.997 0.858 0.704 0.994 0.515 0.012
2999.0 0.997 0.858 0.704 0.994 0.515 0.012
3000.0 0.997 0.858 0.704 0.994 0.515 0.012
3001.0 0.997 0.858 0.704 0.994 0.515 0.012
3002.0 0.997 0.858 0.704 0.994 0.515 0.012
3003.0 0.997 0.858 0.704 0.994 0.515 0.012
3004.0 0.997 0.858 0.704 0.994 0.515 0.012
3005.0 0.997 0.858 0.704 0.994 0.515 0.012
3006.0 0.997 0.858 0.704 0.994 0.515 0.012
3007.0 0.997 0.858 0.707 0.994 0.515 0.012
3008.0 0.997 0.858 0.707 0.994 0.515 0.012
3009.0 0.997 0.858 0.707 0.994 0.515 0.012
3010.0 0.997 0.858 0.707 0.994 0.515 0.012
3011.0 0.997 0.858 0.707 0.994 0.515 0.012
3012.0 0.997 0.858 0.707 0.994 0.515 0.012
3013.0 0.997 0.858 0.707 0.994 0.515 0.012
3014.0 0.997 0.858 0.707 0.994 0.515 0.012
3015.0 0.997 0.858 0.707 0.994 0.515 0.012
3016.0 0.997 0.858 0.707 0.994 0.515 0.012
3017.0 0.997 0.858 0.707 0.994 0.515 0.012
3018.0 0.997 0.858 0.707 0.994 0.515 0.012
3019.0 0.997 0.858 0.707 0.994 0.515 0.012
3020.0 0.997 0.858 0.707 0.994 0.515 0.012
3021.0 0.997 0.858 0.707 0.994 0.515 0.012
3022.0 0.997 0.858 0.707 0.994 0.515 0.012
3023.0 0.997 0.858 0.707 0.994 0.515 0.012
3024.0 0.997 0.858 0.707 0.994 0.515 0.012
3025.0 0.997 0.858 0.707 0.994 0.515 0.012
3026.0 0.997 0.858 0.707 0.994 0.515 0.012
3027.0 0.997 0.858 0.707 0.994 0.515 0.012
3028.0 0.997 0.858 0.707 0.994 0.515 0.012
3029.0 0.997 0.858 0.707 0.994 0.515 0.012
3030.0 0.997 0.858 0.707 0.994 0.515 0.012
3031.0 0.997 0.858 0.707 0.994 0.515 0.012
3032.0 0.997 0.858 0.707 0.994 0.515 0.012
3033.0 0.997 0.858 0.707 0.994 0.515 0.012
3034.0 0.997 0.858 0.707 0.994 0.515 0.012
3035.0 0.997 0.858 0.707 0.994 0.515 0.012
3036.0 0.997 0.858 0.707 0.994 0.515 0.012
3037.0 0.997 0.858 0.707 0.994 0.515 0.012
3038.0 0.997 0.858 0.707 0.994 0.515 0.012
3039.0 0.997 0.858 0.707 0.994 0.515 0.012
3040.0 0.997 0.858 0.707 0.994 0.515 0.012
3041.0 0.997 0.858 0.707 0.994 0.515 0.012
3042.0 0.997 0.858 0.707 0.994 0.515 0.012
3043.0 0.997 0.858 0.707 0.994 0.515 0.012
3044.0 0.997 0.861 0.707 0.994 0.515 0.012
3045.0 0.997 0.861 0.707 0.994 0.515 0.012
3046.0 0.997 0.861 0.707 0.994 0.515 0.012
3047.0 0.997 0.861 0.707 0.994 0.515 0.012
3048.0 0.997 0.861 0.707 0.994 0.515 0.012
3049.0 0.997 0.861 0.707 0.994 0.515 0.012
3050.0 0.997 0.861 0.707 0.994 0.515 0.012
3051.0 0.997 0.861 0.707 0.994 0.515 0.012
3052.0 0.997 0.861 0.707 0.994 0.515 0.012
3053.0 0.997 0.861 0.707 0.994 0.515 0.012
3054.0 0.997 0.861 0.707 0.994 0.515 0.012
3055.0 0.997 0.861 0.707 0.994 0.515 0.012
3056.0 0.997 0.861 0.707 0.994 0.515 0.012
3057.0 0.997 0.861 0.707 0.994 0.515 0.012
3058.0 0.997 0.861 0.707 0.994 0.515 0.012
3059.0 0.997 0.861 0.707 0.994 0.515 0.012
3060.0 0.997 0.861 0.707 0.994 0.515 0.012
3061.0 0.997 0.861 0.707 0.994 0.515 0.012
3062.0 0.997 0.861 0.707 0.994 0.515 0.012
3063.0 0.997 0.861 0.707 0.994 0.515 0.012
3064.0 0.997 0.861 0.707 0.994 0.515 0.012
3065.0 0.997 0.861 0.707 0.994 0.515 0.012
3066.0 0.997 0.861 0.707 0.994 0.515 0.012
3067.0 0.997 0.861 0.707 0.994 0.515 0.012
3068.0 0.997 0.861 0.707 0.994 0.515 0.012
3069.0 0.997 0.864 0.707 0.994 0.515 0.012
3070.0 0.997 0.864 0.707 0.994 0.515 0.012
3071.0 0.997 0.864 0.707 0.994 0.515 0.012
3072.0 0.997 0.864 0.707 0.994 0.515 0.012
3073.0 0.997 0.864 0.707 0.994 0.515 0.012
3074.0 0.997 0.864 0.707 0.994 0.515 0.012
3075.0 0.997 0.864 0.707 0.994 0.515 0.012
3076.0 0.997 0.864 0.707 0.994 0.515 0.012
3077.0 0.997 0.864 0.707 0.994 0.515 0.012
3078.0 0.997 0.864 0.707 0.994 0.515 0.012
3079.0 0.997 0.864 0.707 0.994 0.515 0.012
3080.0 0.997 0.864 0.707 0.994 0.515 0.012
3081.0 0.997 0.864 0.707 0.994 0.515 0.012
3082.0 0.997 0.864 0.707 0.994 0.515 0.012
3083.0 0.997 0.864 0.707 0.994 0.515 0.012
3084.0 0.997 0.864 0.707 0.994 0.515 0.012
3085.0 0.997 0.864 0.707 0.994 0.515 0.012
3086.0 0.997 0.864 0.707 0.994 0.515 0.012
3087.0 0.997 0.864 0.707 0.994 0.515 0.012
3088.0 0.997 0.864 0.707 0.994 0.515 0.012
3089.0 0.997 0.864 0.707 0.994 0.515 0.012
3090.0 0.997 0.864 0.707 0.994 0.515 0.012
3091.0 0.997 0.864 0.707 0.994 0.515 0.012
3092.0 0.997 0.864 0.707 0.994 0.515 0.012
3093.0 0.997 0.864 0.707 0.994 0.515 0.012
3094.0 0.997 0.864 0.707 0.994 0.515 0.012
3095.0 0.997 0.864 0.707 0.994 0.515 0.012
3096.0 0.997 0.864 0.707 0.994 0.515 0.012
3097.0 0.997 0.864 0.707 0.994 0.515 0.012
3098.0 0.997 0.864 0.707 0.994 0.519 0.012
3099.0 0.997 0.864 0.707 0.994 0.519 0.012
3100.0 0.997 0.864 0.707 0.994 0.519 0.012
3101.0 0.997 0.864 0.707 0.994 0.519 0.012
3102.0 0.997 0.864 0.707 0.994 0.519 0.012
3103.0 0.997 0.864 0.707 0.994 0.519 0.012
3104.0 0.997 0.864 0.707 0.994 0.519 0.012
3105.0 0.997 0.864 0.707 0.994 0.519 0.012
3106.0 0.997 0.864 0.707 0.994 0.519 0.012
3107.0 0.997 0.864 0.707 0.994 0.519 0.012
3108.0 0.997 0.864 0.707 0.994 0.522 0.012
3109.0 0.997 0.864 0.707 0.994 0.522 0.012
3110.0 0.997 0.864 0.707 0.994 0.522 0.012
3111.0 0.997 0.864 0.707 0.994 0.522 0.012
3112.0 0.997 0.864 0.707 0.994 0.522 0.012
3113.0 0.997 0.864 0.707 0.994 0.522 0.012
3114.0 0.997 0.864 0.707 0.994 0.522 0.012
3115.0 0.997 0.864 0.707 0.994 0.522 0.012
3116.0 0.997 0.864 0.707 0.994 0.522 0.012
3117.0 0.997 0.864 0.707 0.997 0.522 0.012
3118.0 0.997 0.864 0.707 0.997 0.522 0.012
3119.0 0.997 0.864 0.707 0.997 0.522 0.012
3120.0 0.997 0.864 0.707 0.997 0.522 0.012
3121.0 0.997 0.864 0.707 0.997 0.522 0.012
3122.0 0.997 0.864 0.707 0.997 0.522 0.012
3123.0 0.997 0.864 0.707 0.997 0.522 0.012
3124.0 0.997 0.864 0.707 0.997 0.522 0.012
3125.0 0.997 0.864 0.707 0.997 0.522 0.012
3126.0 0.997 0.864 0.707 0.997 0.522 0.012
3127.0 0.997 0.864 0.707 0.997 0.522 0.012
3128.0 0.997 0.864 0.707 0.997 0.522 0.012
3129.0 0.997 0.864 0.707 0.997 0.522 0.012
3130.0 0.997 0.864 0.707 0.997 0.522 0.012
3131.0 0.997 0.864 0.707 0.997 0.522 0.012
3132.0 0.997 0.864 0.707 0.997 0.522 0.012
3133.0 0.997 0.864 0.707 0.997 0.522 0.012
3134.0 0.997 0.864 0.707 0.997 0.522 0.012
3135.0 0.997 0.864 0.707 0.997 0.522 0.012
3136.0 0.997 0.864 0.707 0.997 0.522 0.012
3137.0 0.997 0.864 0.707 0.997 0.522 0.012
3138.0 0.997 0.864 0.707 0.997 0.522 0.012
3139.0 0.997 0.864 0.707 0.997 0.522 0.012
3140.0 0.997 0.864 0.707 0.997 0.522 0.012
3141.0 0.997 0.864 0.707 0.997 0.522 0.012
3142.0 0.997 0.864 0.707 0.997 0.522 0.012
3143.0 0.997 0.864 0.707 0.997 0.522 0.012
3144.0 0.997 0.864 0.707 0.997 0.522 0.012
3145.0 0.997 0.864 0.707 0.997 0.522 0.012
3146.0 0.997 0.864 0.707 0.997 0.522 0.012
3147.0 0.997 0.864 0.707 0.997 0.522 0.012
3148.0 0.997 0.864 0.707 0.997 0.522 0.012
3149.0 0.997 0.864 0.707 0.997 0.522 0.012
3150.0 0.997 0.867 0.707 0.997 0.522 0.012
3151.0 0.997 0.867 0.707 0.997 0.522 0.012
3152.0 0.997 0.867 0.707 0.997 0.522 0.012
3153.0 0.997 0.867 0.707 0.997 0.522 0.012
3154.0 0.997 0.867 0.707 0.997 0.522 0.012
3155.0 0.997 0.867 0.707 0.997 0.522 0.012
3156.0 0.997 0.867 0.707 0.997 0.522 0.012
3157.0 0.997 0.867 0.707 0.997 0.522 0.012
3158.0 0.997 0.867 0.707 0.997 0.522 0.012
3159.0 0.997 0.867 0.707 0.997 0.522 0.012
3160.0 0.997 0.867 0.707 0.997 0.522 0.012
3161.0 0.997 0.867 0.707 0.997 0.522 0.012
3162.0 0.997 0.867 0.707 0.997 0.522 0.012
3163.0 0.997 0.87 0.707 0.997 0.522 0.012
3164.0 0.997 0.87 0.707 0.997 0.522 0.012
3165.0 0.997 0.87 0.707 0.997 0.522 0.012
3166.0 0.997 0.87 0.707 0.997 0.522 0.012
3167.0 0.997 0.87 0.707 0.997 0.522 0.012
3168.0 0.997 0.87 0.707 0.997 0.522 0.012
3169.0 0.997 0.87 0.707 0.997 0.522 0.012
3170.0 0.997 0.87 0.707 0.997 0.522 0.012
3171.0 0.997 0.87 0.707 0.997 0.522 0.012
3172.0 0.997 0.87 0.707 0.997 0.522 0.012
3173.0 0.997 0.87 0.707 0.997 0.522 0.012
3174.0 0.997 0.87 0.707 0.997 0.525 0.012
3175.0 0.997 0.87 0.707 0.997 0.525 0.012
3176.0 0.997 0.87 0.707 0.997 0.525 0.012
3177.0 0.997 0.87 0.707 0.997 0.525 0.012
3178.0 0.997 0.87 0.707 0.997 0.525 0.012
3179.0 0.997 0.87 0.707 0.997 0.525 0.012
3180.0 0.997 0.87 0.707 0.997 0.525 0.012
3181.0 0.997 0.87 0.707 0.997 0.525 0.012
3182.0 0.997 0.87 0.707 0.997 0.525 0.012
3183.0 0.997 0.87 0.71 0.997 0.525 0.012
3184.0 0.997 0.87 0.71 0.997 0.525 0.012
3185.0 0.997 0.87 0.71 0.997 0.525 0.012
3186.0 0.997 0.87 0.71 0.997 0.525 0.012
3187.0 0.997 0.87 0.71 0.997 0.525 0.012
3188.0 0.997 0.87 0.71 0.997 0.525 0.012
3189.0 0.997 0.87 0.71 0.997 0.525 0.012
3190.0 0.997 0.87 0.71 0.997 0.525 0.012
3191.0 0.997 0.87 0.71 0.997 0.525 0.012
3192.0 0.997 0.87 0.71 0.997 0.525 0.012
3193.0 0.997 0.87 0.71 0.997 0.525 0.012
3194.0 0.997 0.87 0.71 0.997 0.525 0.012
3195.0 0.997 0.87 0.71 0.997 0.525 0.012
3196.0 0.997 0.87 0.71 0.997 0.525 0.012
3197.0 0.997 0.87 0.71 0.997 0.525 0.012
3198.0 0.997 0.87 0.71 0.997 0.525 0.012
3199.0 0.997 0.87 0.71 0.997 0.525 0.012
3200.0 0.997 0.87 0.71 0.997 0.525 0.012
3201.0 0.997 0.87 0.71 0.997 0.525 0.012
3202.0 0.997 0.87 0.71 0.997 0.525 0.012
3203.0 0.997 0.87 0.71 0.997 0.525 0.012
3204.0 0.997 0.87 0.71 0.997 0.525 0.012
3205.0 0.997 0.87 0.71 0.997 0.525 0.012
3206.0 0.997 0.87 0.71 0.997 0.525 0.012
3207.0 0.997 0.87 0.713 0.997 0.525 0.012
3208.0 0.997 0.87 0.713 0.997 0.525 0.012
3209.0 0.997 0.87 0.713 0.997 0.525 0.012
3210.0 0.997 0.87 0.713 0.997 0.525 0.012
3211.0 0.997 0.87 0.713 0.997 0.525 0.012
3212.0 0.997 0.87 0.713 0.997 0.525 0.012
3213.0 0.997 0.87 0.713 0.997 0.525 0.012
3214.0 0.997 0.87 0.713 0.997 0.528 0.012
3215.0 0.997 0.87 0.713 0.997 0.528 0.012
3216.0 0.997 0.87 0.713 0.997 0.528 0.012
3217.0 0.997 0.87 0.713 0.997 0.528 0.012
3218.0 0.997 0.87 0.713 0.997 0.528 0.012
3219.0 0.997 0.87 0.713 0.997 0.528 0.012
3220.0 0.997 0.87 0.713 0.997 0.528 0.012
3221.0 0.997 0.87 0.713 0.997 0.528 0.012
3222.0 0.997 0.87 0.713 0.997 0.528 0.012
3223.0 0.997 0.87 0.713 0.997 0.528 0.012
3224.0 0.997 0.87 0.713 0.997 0.528 0.012
3225.0 0.997 0.87 0.713 0.997 0.528 0.012
3226.0 0.997 0.87 0.713 0.997 0.528 0.012
3227.0 0.997 0.87 0.713 0.997 0.528 0.012
3228.0 0.997 0.87 0.713 0.997 0.528 0.012
3229.0 0.997 0.87 0.713 0.997 0.528 0.012
3230.0 0.997 0.87 0.713 0.997 0.528 0.012
3231.0 0.997 0.87 0.713 0.997 0.528 0.012
3232.0 0.997 0.87 0.713 0.997 0.528 0.012
3233.0 0.997 0.873 0.713 0.997 0.531 0.012
3234.0 0.997 0.873 0.713 0.997 0.531 0.012
3235.0 0.997 0.873 0.713 0.997 0.531 0.012
3236.0 0.997 0.873 0.713 0.997 0.531 0.012
3237.0 0.997 0.873 0.713 0.997 0.531 0.012
3238.0 0.997 0.873 0.713 0.997 0.531 0.012
3239.0 0.997 0.873 0.713 0.997 0.531 0.012
3240.0 0.997 0.873 0.713 0.997 0.531 0.012
3241.0 0.997 0.877 0.713 0.997 0.534 0.012
3242.0 0.997 0.877 0.716 0.997 0.534 0.012
3243.0 0.997 0.877 0.716 0.997 0.534 0.012
3244.0 0.997 0.877 0.716 0.997 0.534 0.012
3245.0 0.997 0.877 0.716 0.997 0.534 0.012
3246.0 0.997 0.877 0.716 0.997 0.534 0.012
3247.0 0.997 0.877 0.716 0.997 0.534 0.012
3248.0 0.997 0.877 0.716 0.997 0.534 0.012
3249.0 0.997 0.877 0.716 0.997 0.534 0.012
3250.0 0.997 0.877 0.716 0.997 0.534 0.012
3251.0 0.997 0.877 0.716 0.997 0.534 0.012
3252.0 0.997 0.877 0.716 0.997 0.534 0.012
3253.0 0.997 0.877 0.716 0.997 0.534 0.012
3254.0 0.997 0.877 0.716 0.997 0.534 0.012
3255.0 0.997 0.877 0.716 0.997 0.534 0.012
3256.0 0.997 0.877 0.716 0.997 0.534 0.012
3257.0 0.997 0.877 0.716 0.997 0.534 0.012
3258.0 0.997 0.877 0.716 0.997 0.534 0.012
3259.0 0.997 0.877 0.716 0.997 0.534 0.012
3260.0 0.997 0.877 0.716 0.997 0.534 0.012
3261.0 0.997 0.877 0.716 0.997 0.534 0.012
3262.0 0.997 0.877 0.716 0.997 0.534 0.012
3263.0 0.997 0.877 0.716 0.997 0.534 0.012
3264.0 0.997 0.877 0.716 0.997 0.534 0.012
3265.0 0.997 0.877 0.716 0.997 0.534 0.012
3266.0 0.997 0.877 0.716 0.997 0.534 0.012
3267.0 0.997 0.877 0.716 0.997 0.534 0.012
3268.0 0.997 0.877 0.716 0.997 0.534 0.012
3269.0 0.997 0.877 0.716 0.997 0.534 0.012
3270.0 0.997 0.877 0.716 0.997 0.534 0.012
3271.0 0.997 0.88 0.716 0.997 0.534 0.012
3272.0 0.997 0.88 0.716 0.997 0.537 0.012
3273.0 0.997 0.88 0.716 0.997 0.54 0.012
3274.0 0.997 0.88 0.716 0.997 0.54 0.012
3275.0 0.997 0.88 0.716 0.997 0.54 0.012
3276.0 0.997 0.88 0.716 0.997 0.54 0.012
3277.0 0.997 0.88 0.716 0.997 0.54 0.012
3278.0 0.997 0.88 0.716 0.997 0.54 0.012
3279.0 0.997 0.88 0.716 0.997 0.543 0.012
3280.0 0.997 0.88 0.716 0.997 0.543 0.012
3281.0 0.997 0.88 0.716 0.997 0.543 0.012
3282.0 0.997 0.88 0.716 0.997 0.543 0.012
3283.0 0.997 0.88 0.716 0.997 0.543 0.012
3284.0 0.997 0.88 0.716 0.997 0.543 0.012
3285.0 0.997 0.88 0.716 0.997 0.543 0.012
3286.0 0.997 0.88 0.716 0.997 0.543 0.012
3287.0 0.997 0.88 0.716 0.997 0.543 0.012
3288.0 0.997 0.88 0.716 0.997 0.543 0.012
3289.0 0.997 0.88 0.716 0.997 0.543 0.012
3290.0 0.997 0.88 0.716 0.997 0.543 0.012
3291.0 0.997 0.88 0.716 0.997 0.543 0.012
3292.0 0.997 0.88 0.716 0.997 0.543 0.012
3293.0 0.997 0.88 0.716 0.997 0.543 0.012
3294.0 0.997 0.88 0.716 0.997 0.543 0.012
3295.0 0.997 0.88 0.716 0.997 0.543 0.012
3296.0 0.997 0.88 0.716 0.997 0.543 0.012
3297.0 0.997 0.88 0.716 0.997 0.543 0.012
3298.0 0.997 0.88 0.716 0.997 0.543 0.012
3299.0 0.997 0.88 0.716 0.997 0.543 0.012
3300.0 0.997 0.88 0.716 0.997 0.543 0.012
3301.0 0.997 0.88 0.716 0.997 0.543 0.012
3302.0 0.997 0.88 0.716 0.997 0.543 0.012
3303.0 0.997 0.88 0.716 0.997 0.543 0.012
3304.0 0.997 0.88 0.716 0.997 0.543 0.012
3305.0 0.997 0.88 0.716 0.997 0.543 0.012
3306.0 0.997 0.88 0.716 0.997 0.543 0.012
3307.0 0.997 0.88 0.716 0.997 0.543 0.012
3308.0 0.997 0.88 0.716 0.997 0.543 0.012
3309.0 0.997 0.88 0.716 0.997 0.543 0.012
3310.0 0.997 0.88 0.716 0.997 0.543 0.012
3311.0 0.997 0.88 0.716 0.997 0.543 0.012
3312.0 0.997 0.88 0.716 0.997 0.543 0.012
3313.0 0.997 0.883 0.716 0.997 0.543 0.012
3314.0 0.997 0.883 0.716 0.997 0.543 0.012
3315.0 0.997 0.883 0.716 0.997 0.543 0.012
3316.0 0.997 0.883 0.716 0.997 0.543 0.012
3317.0 0.997 0.883 0.716 0.997 0.543 0.012
3318.0 0.997 0.883 0.716 0.997 0.543 0.012
3319.0 0.997 0.883 0.716 0.997 0.543 0.012
3320.0 0.997 0.883 0.716 0.997 0.543 0.012
3321.0 0.997 0.883 0.716 0.997 0.543 0.012
3322.0 0.997 0.883 0.716 0.997 0.543 0.012
3323.0 0.997 0.883 0.716 0.997 0.543 0.012
3324.0 0.997 0.883 0.716 0.997 0.543 0.012
3325.0 0.997 0.883 0.716 0.997 0.543 0.012
3326.0 0.997 0.883 0.716 0.997 0.546 0.012
3327.0 0.997 0.883 0.716 0.997 0.546 0.012
3328.0 0.997 0.883 0.716 0.997 0.546 0.012
3329.0 0.997 0.883 0.716 0.997 0.546 0.012
3330.0 0.997 0.883 0.716 0.997 0.546 0.012
3331.0 0.997 0.883 0.716 0.997 0.546 0.012
3332.0 0.997 0.883 0.716 0.997 0.546 0.012
3333.0 0.997 0.883 0.716 0.997 0.546 0.012
3334.0 0.997 0.883 0.716 0.997 0.546 0.012
3335.0 0.997 0.883 0.716 0.997 0.546 0.012
3336.0 0.997 0.883 0.716 0.997 0.546 0.012
3337.0 0.997 0.883 0.716 0.997 0.546 0.012
3338.0 0.997 0.883 0.716 0.997 0.546 0.012
3339.0 0.997 0.883 0.716 0.997 0.546 0.012
3340.0 0.997 0.883 0.716 0.997 0.546 0.012
3341.0 0.997 0.883 0.716 0.997 0.546 0.012
3342.0 0.997 0.883 0.716 0.997 0.546 0.012
3343.0 0.997 0.883 0.716 0.997 0.546 0.012
3344.0 0.997 0.883 0.716 0.997 0.546 0.012
3345.0 0.997 0.883 0.716 0.997 0.546 0.012
3346.0 0.997 0.883 0.716 0.997 0.546 0.012
3347.0 0.997 0.883 0.716 0.997 0.546 0.012
3348.0 0.997 0.883 0.716 0.997 0.552 0.012
3349.0 0.997 0.883 0.716 0.997 0.552 0.012
3350.0 0.997 0.883 0.716 0.997 0.552 0.012
3351.0 0.997 0.883 0.716 0.997 0.552 0.012
3352.0 0.997 0.883 0.716 0.997 0.552 0.012
3353.0 0.997 0.883 0.716 0.997 0.552 0.012
3354.0 0.997 0.883 0.716 0.997 0.552 0.012
3355.0 0.997 0.883 0.716 0.997 0.552 0.012
3356.0 0.997 0.883 0.716 0.997 0.552 0.012
3357.0 0.997 0.883 0.716 0.997 0.552 0.012
3358.0 0.997 0.883 0.716 0.997 0.552 0.012
3359.0 0.997 0.883 0.716 0.997 0.552 0.012
3360.0 0.997 0.883 0.716 0.997 0.552 0.012
3361.0 0.997 0.883 0.716 0.997 0.552 0.012
3362.0 0.997 0.883 0.716 0.997 0.552 0.012
3363.0 0.997 0.883 0.716 0.997 0.552 0.012
3364.0 0.997 0.883 0.716 0.997 0.552 0.012
3365.0 0.997 0.883 0.716 0.997 0.552 0.012
3366.0 0.997 0.883 0.716 0.997 0.552 0.012
3367.0 0.997 0.883 0.716 0.997 0.552 0.012
3368.0 0.997 0.883 0.716 0.997 0.552 0.012
3369.0 0.997 0.883 0.716 0.997 0.552 0.012
3370.0 0.997 0.883 0.716 0.997 0.552 0.012
3371.0 0.997 0.883 0.716 0.997 0.552 0.012
3372.0 0.997 0.883 0.716 0.997 0.552 0.012
3373.0 0.997 0.886 0.716 0.997 0.552 0.012
3374.0 0.997 0.886 0.716 0.997 0.552 0.012
3375.0 0.997 0.886 0.716 0.997 0.552 0.012
3376.0 0.997 0.886 0.716 0.997 0.552 0.012
3377.0 0.997 0.886 0.716 0.997 0.552 0.012
3378.0 0.997 0.886 0.716 0.997 0.552 0.012
3379.0 0.997 0.886 0.716 0.997 0.552 0.012
3380.0 0.997 0.886 0.716 0.997 0.552 0.012
3381.0 0.997 0.886 0.716 0.997 0.552 0.012
3382.0 0.997 0.886 0.716 0.997 0.552 0.012
3383.0 0.997 0.886 0.716 0.997 0.552 0.012
3384.0 0.997 0.886 0.716 0.997 0.552 0.012
3385.0 0.997 0.886 0.716 0.997 0.552 0.012
3386.0 0.997 0.886 0.716 0.997 0.552 0.012
3387.0 0.997 0.886 0.716 0.997 0.552 0.012
3388.0 0.997 0.886 0.716 0.997 0.552 0.012
3389.0 0.997 0.886 0.716 0.997 0.552 0.012
3390.0 0.997 0.886 0.716 0.997 0.552 0.012
3391.0 0.997 0.886 0.716 0.997 0.552 0.012
3392.0 0.997 0.886 0.716 0.997 0.552 0.012
3393.0 0.997 0.886 0.716 0.997 0.552 0.012
3394.0 0.997 0.886 0.716 0.997 0.552 0.012
3395.0 0.997 0.886 0.716 0.997 0.552 0.012
3396.0 0.997 0.886 0.716 0.997 0.556 0.012
3397.0 0.997 0.886 0.716 0.997 0.556 0.012
3398.0 0.997 0.886 0.716 0.997 0.556 0.012
3399.0 0.997 0.886 0.716 0.997 0.556 0.012
3400.0 0.997 0.886 0.716 0.997 0.556 0.012
3401.0 0.997 0.886 0.716 0.997 0.556 0.012
3402.0 0.997 0.886 0.716 0.997 0.556 0.012
3403.0 0.997 0.886 0.716 0.997 0.556 0.012
3404.0 0.997 0.886 0.716 0.997 0.556 0.012
3405.0 0.997 0.886 0.716 0.997 0.556 0.012
3406.0 1.0 0.886 0.716 0.997 0.556 0.012
3407.0 1.0 0.886 0.716 0.997 0.556 0.012
3408.0 1.0 0.889 0.716 0.997 0.556 0.012
3409.0 1.0 0.889 0.716 0.997 0.556 0.012
3410.0 1.0 0.889 0.716 0.997 0.556 0.012
3411.0 1.0 0.889 0.716 0.997 0.556 0.012
3412.0 1.0 0.889 0.716 0.997 0.556 0.012
3413.0 1.0 0.889 0.716 0.997 0.556 0.012
3414.0 1.0 0.889 0.716 0.997 0.556 0.012
3415.0 1.0 0.889 0.716 0.997 0.556 0.012
3416.0 1.0 0.889 0.716 0.997 0.556 0.012
3417.0 1.0 0.889 0.716 0.997 0.556 0.012
3418.0 1.0 0.889 0.716 0.997 0.556 0.012
3419.0 1.0 0.889 0.716 0.997 0.556 0.012
3420.0 1.0 0.889 0.716 0.997 0.556 0.012
3421.0 1.0 0.889 0.716 0.997 0.556 0.012
3422.0 1.0 0.889 0.716 0.997 0.556 0.012
3423.0 1.0 0.889 0.716 0.997 0.556 0.012
3424.0 1.0 0.889 0.716 0.997 0.556 0.012
3425.0 1.0 0.889 0.716 0.997 0.556 0.012
3426.0 1.0 0.889 0.716 0.997 0.556 0.012
3427.0 1.0 0.889 0.716 0.997 0.556 0.012
3428.0 1.0 0.889 0.716 0.997 0.556 0.012
3429.0 1.0 0.889 0.716 0.997 0.556 0.012
3430.0 1.0 0.889 0.716 0.997 0.556 0.012
3431.0 1.0 0.889 0.716 0.997 0.556 0.012
3432.0 1.0 0.889 0.716 0.997 0.556 0.012
3433.0 1.0 0.889 0.716 0.997 0.556 0.012
3434.0 1.0 0.889 0.716 0.997 0.556 0.012
3435.0 1.0 0.889 0.716 0.997 0.556 0.012
3436.0 1.0 0.889 0.716 0.997 0.556 0.012
3437.0 1.0 0.889 0.716 0.997 0.556 0.012
3438.0 1.0 0.889 0.716 0.997 0.556 0.012
3439.0 1.0 0.889 0.716 0.997 0.556 0.012
3440.0 1.0 0.889 0.716 0.997 0.556 0.012
3441.0 1.0 0.889 0.716 0.997 0.556 0.012
3442.0 1.0 0.892 0.716 0.997 0.556 0.012
3443.0 1.0 0.892 0.716 0.997 0.556 0.012
3444.0 1.0 0.892 0.716 0.997 0.556 0.012
3445.0 1.0 0.892 0.716 0.997 0.556 0.012
3446.0 1.0 0.892 0.716 0.997 0.556 0.012
3447.0 1.0 0.892 0.716 0.997 0.556 0.012
3448.0 1.0 0.892 0.716 0.997 0.556 0.012
3449.0 1.0 0.892 0.716 0.997 0.556 0.012
3450.0 1.0 0.892 0.716 0.997 0.556 0.012
3451.0 1.0 0.892 0.716 0.997 0.556 0.012
3452.0 1.0 0.892 0.716 0.997 0.556 0.012
3453.0 1.0 0.892 0.716 0.997 0.556 0.012
3454.0 1.0 0.892 0.716 0.997 0.556 0.012
3455.0 1.0 0.892 0.716 0.997 0.556 0.012
3456.0 1.0 0.892 0.716 0.997 0.556 0.012
3457.0 1.0 0.892 0.716 0.997 0.556 0.012
3458.0 1.0 0.892 0.716 0.997 0.556 0.012
3459.0 1.0 0.892 0.716 0.997 0.556 0.012
3460.0 1.0 0.892 0.716 0.997 0.556 0.012
3461.0 1.0 0.892 0.716 0.997 0.556 0.012
3462.0 1.0 0.892 0.716 0.997 0.556 0.012
3463.0 1.0 0.892 0.716 0.997 0.556 0.012
3464.0 1.0 0.892 0.716 0.997 0.556 0.012
3465.0 1.0 0.892 0.716 0.997 0.556 0.012
3466.0 1.0 0.892 0.716 0.997 0.556 0.012
3467.0 1.0 0.892 0.716 0.997 0.556 0.012
3468.0 1.0 0.892 0.716 0.997 0.556 0.012
3469.0 1.0 0.892 0.716 0.997 0.556 0.012
3470.0 1.0 0.892 0.716 0.997 0.556 0.012
3471.0 1.0 0.892 0.716 0.997 0.556 0.012
3472.0 1.0 0.892 0.716 0.997 0.556 0.012
3473.0 1.0 0.892 0.716 0.997 0.556 0.012
3474.0 1.0 0.892 0.716 0.997 0.556 0.012
3475.0 1.0 0.892 0.716 0.997 0.556 0.012
3476.0 1.0 0.892 0.716 0.997 0.556 0.012
3477.0 1.0 0.892 0.716 0.997 0.556 0.012
3478.0 1.0 0.892 0.716 0.997 0.556 0.012
3479.0 1.0 0.892 0.716 0.997 0.556 0.012
3480.0 1.0 0.892 0.716 0.997 0.556 0.012
3481.0 1.0 0.892 0.716 0.997 0.556 0.012
3482.0 1.0 0.892 0.716 0.997 0.556 0.012
3483.0 1.0 0.892 0.716 0.997 0.556 0.012
3484.0 1.0 0.892 0.716 0.997 0.556 0.012
3485.0 1.0 0.892 0.716 0.997 0.556 0.012
3486.0 1.0 0.892 0.716 0.997 0.556 0.012
3487.0 1.0 0.892 0.716 0.997 0.556 0.012
3488.0 1.0 0.892 0.716 0.997 0.556 0.012
3489.0 1.0 0.892 0.716 0.997 0.556 0.012
3490.0 1.0 0.892 0.716 0.997 0.556 0.012
3491.0 1.0 0.892 0.716 0.997 0.556 0.012
3492.0 1.0 0.892 0.716 0.997 0.556 0.012
3493.0 1.0 0.892 0.716 0.997 0.556 0.012
3494.0 1.0 0.892 0.716 0.997 0.556 0.012
3495.0 1.0 0.895 0.716 0.997 0.556 0.012
3496.0 1.0 0.895 0.716 0.997 0.556 0.012
3497.0 1.0 0.895 0.716 0.997 0.556 0.012
3498.0 1.0 0.895 0.716 0.997 0.556 0.012
3499.0 1.0 0.895 0.716 0.997 0.556 0.012
3500.0 1.0 0.895 0.716 0.997 0.556 0.012
3501.0 1.0 0.895 0.716 0.997 0.556 0.012
3502.0 1.0 0.895 0.716 0.997 0.556 0.012
3503.0 1.0 0.895 0.716 0.997 0.556 0.012
3504.0 1.0 0.895 0.716 0.997 0.556 0.012
3505.0 1.0 0.895 0.716 0.997 0.556 0.012
3506.0 1.0 0.895 0.716 0.997 0.556 0.012
3507.0 1.0 0.895 0.716 0.997 0.556 0.012
3508.0 1.0 0.895 0.716 0.997 0.556 0.012
3509.0 1.0 0.895 0.716 0.997 0.556 0.012
3510.0 1.0 0.895 0.716 0.997 0.556 0.012
3511.0 1.0 0.895 0.716 0.997 0.556 0.012
3512.0 1.0 0.895 0.716 0.997 0.556 0.012
3513.0 1.0 0.895 0.716 0.997 0.556 0.012
3514.0 1.0 0.895 0.716 0.997 0.556 0.012
3515.0 1.0 0.895 0.716 0.997 0.556 0.012
3516.0 1.0 0.895 0.716 0.997 0.556 0.012
3517.0 1.0 0.895 0.716 0.997 0.556 0.012
3518.0 1.0 0.895 0.716 0.997 0.556 0.012
3519.0 1.0 0.895 0.716 0.997 0.556 0.012
3520.0 1.0 0.895 0.716 0.997 0.556 0.012
3521.0 1.0 0.895 0.716 0.997 0.556 0.012
3522.0 1.0 0.895 0.716 0.997 0.556 0.012
3523.0 1.0 0.895 0.716 0.997 0.556 0.012
3524.0 1.0 0.895 0.716 0.997 0.556 0.012
3525.0 1.0 0.895 0.716 0.997 0.556 0.012
3526.0 1.0 0.895 0.716 0.997 0.556 0.012
3527.0 1.0 0.895 0.716 0.997 0.556 0.012
3528.0 1.0 0.895 0.716 0.997 0.556 0.012
3529.0 1.0 0.895 0.716 0.997 0.556 0.012
3530.0 1.0 0.895 0.716 0.997 0.556 0.012
3531.0 1.0 0.895 0.716 0.997 0.556 0.012
3532.0 1.0 0.895 0.716 0.997 0.556 0.012
3533.0 1.0 0.895 0.716 0.997 0.556 0.012
3534.0 1.0 0.895 0.716 0.997 0.559 0.012
3535.0 1.0 0.898 0.716 0.997 0.559 0.012
3536.0 1.0 0.898 0.716 0.997 0.559 0.012
3537.0 1.0 0.898 0.716 0.997 0.559 0.012
3538.0 1.0 0.898 0.716 0.997 0.559 0.012
3539.0 1.0 0.898 0.716 0.997 0.559 0.012
3540.0 1.0 0.898 0.716 0.997 0.559 0.012
3541.0 1.0 0.898 0.716 0.997 0.559 0.012
3542.0 1.0 0.898 0.716 0.997 0.559 0.012
3543.0 1.0 0.898 0.716 0.997 0.559 0.012
3544.0 1.0 0.898 0.716 0.997 0.559 0.012
3545.0 1.0 0.898 0.716 0.997 0.559 0.012
3546.0 1.0 0.898 0.716 0.997 0.559 0.012
3547.0 1.0 0.898 0.716 0.997 0.559 0.012
3548.0 1.0 0.898 0.716 0.997 0.559 0.012
3549.0 1.0 0.898 0.716 0.997 0.559 0.012
3550.0 1.0 0.898 0.716 0.997 0.559 0.012
3551.0 1.0 0.898 0.716 0.997 0.559 0.012
3552.0 1.0 0.898 0.716 0.997 0.559 0.012
3553.0 1.0 0.898 0.716 0.997 0.559 0.012
3554.0 1.0 0.898 0.716 0.997 0.559 0.012
3555.0 1.0 0.898 0.716 0.997 0.559 0.012
3556.0 1.0 0.898 0.716 0.997 0.559 0.012
3557.0 1.0 0.898 0.716 0.997 0.559 0.012
3558.0 1.0 0.898 0.716 1.0 0.559 0.012
3559.0 1.0 0.898 0.716 1.0 0.559 0.012
3560.0 1.0 0.898 0.716 1.0 0.559 0.012
3561.0 1.0 0.898 0.716 1.0 0.559 0.012
3562.0 1.0 0.898 0.716 1.0 0.559 0.012
3563.0 1.0 0.898 0.716 1.0 0.559 0.012
3564.0 1.0 0.898 0.716 1.0 0.559 0.012
3565.0 1.0 0.898 0.716 1.0 0.559 0.012
3566.0 1.0 0.898 0.716 1.0 0.559 0.012
3567.0 1.0 0.898 0.716 1.0 0.559 0.012
3568.0 1.0 0.898 0.716 1.0 0.559 0.012
3569.0 1.0 0.898 0.716 1.0 0.559 0.012
3570.0 1.0 0.898 0.716 1.0 0.559 0.012
3571.0 1.0 0.898 0.716 1.0 0.559 0.012
3572.0 1.0 0.898 0.716 1.0 0.559 0.012
3573.0 1.0 0.898 0.716 1.0 0.559 0.012
3574.0 1.0 0.901 0.716 1.0 0.559 0.012
3575.0 1.0 0.901 0.716 1.0 0.559 0.012
3576.0 1.0 0.901 0.716 1.0 0.559 0.012
3577.0 1.0 0.901 0.716 1.0 0.559 0.012
3578.0 1.0 0.901 0.716 1.0 0.559 0.012
3579.0 1.0 0.901 0.716 1.0 0.559 0.012
3580.0 1.0 0.901 0.716 1.0 0.559 0.012
3581.0 1.0 0.901 0.716 1.0 0.559 0.012
3582.0 1.0 0.901 0.716 1.0 0.559 0.012
3583.0 1.0 0.901 0.716 1.0 0.559 0.012
3584.0 1.0 0.901 0.716 1.0 0.559 0.012
3585.0 1.0 0.901 0.716 1.0 0.559 0.012
3586.0 1.0 0.901 0.716 1.0 0.559 0.012
3587.0 1.0 0.901 0.716 1.0 0.559 0.012
3588.0 1.0 0.901 0.716 1.0 0.559 0.012
3589.0 1.0 0.901 0.719 1.0 0.559 0.012
3590.0 1.0 0.901 0.719 1.0 0.559 0.012
3591.0 1.0 0.901 0.719 1.0 0.559 0.012
3592.0 1.0 0.901 0.719 1.0 0.559 0.012
3593.0 1.0 0.901 0.719 1.0 0.559 0.012
3594.0 1.0 0.901 0.719 1.0 0.559 0.012
3595.0 1.0 0.901 0.719 1.0 0.559 0.012
3596.0 1.0 0.901 0.719 1.0 0.559 0.012
3597.0 1.0 0.901 0.719 1.0 0.559 0.012
3598.0 1.0 0.901 0.719 1.0 0.559 0.012
3599.0 1.0 0.901 0.719 1.0 0.559 0.012
